Maximin Robust Bayesian Experimental Design

We address the brittleness of Bayesian experimental design under model misspecification by formulating the problem as a max--min game between the experimenter and an adversarial nature subject to information-theoretic constraints. We demonstrate that this approach yields a robust objective governed by Sibson's $\alpha$-mutual information~(MI), which identifies the $\alpha$-tilted posterior as the robust belief update and establishes the R\'enyi divergence as the appropriate measure of conditional information gain. To mitigate the bias and variance of nested Monte Carlo estimators needed to estimate Sibson's $\alpha$-MI, we adopt a PAC-Bayes framework to search over stochastic design policies, yielding rigorous high-probability lower bounds on the robust expected information gain that explicitly control finite-sample error.

==> figures/data/abtesting_coverage_mixture.csv <==
expected_levels,alpha_0.0562,alpha_0.1155,alpha_0.2371,alpha_0.4870,alpha_1.0000
0.05,0.10244999825954437,0.08424999564886093,0.06414999812841415,0.04645000025629997,0.029749998822808266
0.08916666666666667,0.18114998936653137,0.15314999222755432,0.1156499981880188,0.07984999567270279,0.05244999751448631
0.12833333333333333,0.25679999589920044,0.21924999356269836,0.16484999656677246,0.11099999397993088,0.07559999823570251
0.16749999999999998,0.33159998059272766,0.28329998254776,0.21144999563694,0.1449500024318695,0.09730000048875809
0.20666666666666664,0.4060499966144562,0.3402499854564667,0.25540000200271606,0.17999999225139618,0.12199999392032623
0.24583333333333332,0.46924999356269836,0.39844998717308044,0.30300000309944153,0.21299999952316284,0.14469999074935913
0.285,0.5309999585151672,0.4529999792575836,0.34599998593330383,0.24454998970031738,0.16869999468326569
0.3241666666666666,0.5830999612808228,0.5065500140190125,0.38839998841285706,0.2784999907016754,0.19254998862743378
0.3633333333333333,0.6323999762535095,0.5539500117301941,0.43309998512268066,0.3098999857902527,0.21445000171661377
0.40249999999999997,0.6785500049591064,0.5989499688148499,0.4749999940395355,0.3420499861240387,0.23834998905658722
0.44166666666666665,0.7194499969482422,0.6430999636650085,0.5147500038146973,0.3760499954223633,0.259550005197525
0.4808333333333333,0.7542499899864197,0.6834999918937683,0.5521000027656555,0.40939998626708984,0.28119999170303345
0.5199999999999999,0.7856999635696411,0.721049964427948,0.5894500017166138,0.44279998540878296,0.3040499985218048
0.5591666666666666,0.8109999895095825,0.7559999823570251,0.6262499690055847,0.47384998202323914,0.3296000063419342
0.5983333333333333,0.8369500041007996,0.786549985408783,0.6609999537467957,0.5045499801635742,0.3559499979019165
0.6375,0.8618999719619751,0.8174999952316284,0.6974999904632568,0.5350499749183655,0.3822000026702881
0.6766666666666666,0.884399950504303,0.8452000021934509,0.7290499806404114,0.5677499771118164,0.41134998202323914
0.7158333333333333,0.9038499593734741,0.8696999549865723,0.7616499662399292,0.6002500057220459,0.4412999749183655
0.7549999999999999,0.9213500022888184,0.8932499885559082,0.793749988079071,0.6338499784469604,0.46889999508857727
0.7941666666666666,0.9371999502182007,0.9146999716758728,0.8244499564170837,0.67044997215271,0.5031999945640564
0.8333333333333333,0.9523499608039856,0.9359999895095825,0.8571999669075012,0.7071499824523926,0.5381500124931335
0.8724999999999998,0.9658499956130981,0.9533499479293823,0.8865999579429626,0.7450499534606934,0.5746999979019165
0.9116666666666665,0.9773499965667725,0.9682999849319458,0.9187999963760376,0.790149986743927,0.6191999912261963
0.9508333333333332,0.9891499876976013,0.9829999804496765,0.949999988079071,0.8431499600410461,0.6798499822616577
0.99,0.9985999464988708,0.996999979019165,0.9840999841690063,0.9243999719619751,0.7887499928474426


==> figures/data/abtesting_design.csv <==
n_A,mi_alpha_0.0100,mi_alpha_0.1000,mi_alpha_1.0000,max_alpha_0.0100,max_alpha_0.1000,max_alpha_1.0000
0,0.02021829200976539,0.17083580325271971,0.7642519175568567,0.0,0.0,0.0
1,0.02051531563046126,0.1757130960839233,0.8382919973461289,0.0,0.0,0.0
2,0.020808833482762027,0.18030061407868436,0.8979642715400157,0.0,0.0,0.0
3,0.021098646308198365,0.1846034053740667,0.9469758854746366,0.0,0.0,0.0
4,0.021384959600433896,0.18863033390026507,0.9876717370223422,0.0,0.0,0.0
5,0.02166754945704548,0.1923850365267476,1.0216529644646815,0.0,0.0,0.0
6,0.021946610053524104,0.19587515428574512,1.0500222051426507,0.0,0.0,0.0
7,0.022222051869111834,0.1991047935500025,1.0735877761413999,0.0,0.0,0.0
8,0.022493887632470243,0.20207867207843447,1.092938373986431,0.0,0.0,0.0
9,0.02276211958315952,0.2048009454042933,1.1085095508385066,0.0,0.0,0.0
10,0.023026811409975412,0.2072760570786119,1.120620962703287,0.0,0.0,0.0
11,0.023287902169803507,0.2095066801535339,1.1295079031448212,0.0,0.0,0.0
12,0.023545419820240377,0.2114960376144846,1.1353297209639428,0.0,0.0,0.0
13,0.023799379687181134,0.2132468636435618,1.138183965991583,0.0,0.0,1.138183965991583
14,0.024049788544265538,0.2147614564163773,1.1381120521326729,0.0,0.0,0.0
15,0.024296640923621916,0.21604162708586325,1.1351025592894515,0.0,0.0,0.0
16,0.024539910815039596,0.21708859681656748,1.129091807451823,0.0,0.0,0.0
17,0.024779676178191913,0.217904397236348,1.1199506647624529,0.0,0.0,0.0
18,0.025015894176813526,0.218489431714205,1.107486442954723,0.0,0.0,0.0
19,0.025248556802834374,0.218844139103482,1.0914262616497639,0.0,0.0,0.0
20,0.02547766080558159,0.21896869004273778,1.0713914302559033,0.0,0.21896869004273778,0.0
21,0.025703311347545093,0.21886412689939544,1.0468568044525306,0.0,0.0,0.0
22,0.025925318299025606,0.2185279199773498,1.0171295666069393,0.0,0.0,0.0
23,0.026143913163206686,0.21796185025135326,0.9812077941700812,0.0,0.0,0.0
24,0.026358903817719343,0.21716270708605864,0.9377016706419311,0.0,0.0,0.0
25,0.026570505010426678,0.2161314190019444,0.8845120527776594,0.026570505010426678,0.0,0.0


==> figures/data/abtesting_gain_mixture.csv <==
bin_center,nominal_count,robust_count
0.21310963389729715,0.0,1003.0
0.4795632425455662,36.0,2469.0
0.7460168511938352,104.0,3692.0
1.0124704598421044,194.0,1537.0
1.2789240684903733,377.0,760.0
1.5453776771386423,1499.0,454.0
1.8118312857869117,1902.0,83.0
2.0782848944351806,1471.0,2.0
2.3447385030834496,1021.0,0.0
2.6111921117317185,791.0,0.0
2.8776457203799874,608.0,0.0
3.144099329028257,448.0,0.0
3.410552937676526,425.0,0.0
3.6770065463247947,388.0,0.0
3.943460154973064,197.0,0.0
4.2099137636213335,153.0,0.0
4.476367372269602,107.0,0.0
4.742820980917871,79.0,0.0


==> figures/data/abtesting_regret.csv <==
bin_center,enum_density,reps_density
0.005172413793103448,310.0,1024.0
0.015517241379310345,161.0,0.0
0.02586206896551724,126.0,0.0
0.03620689655172414,136.0,0.0
0.04655172413793103,92.0,0.0
0.056896551724137934,48.0,0.0
0.06724137931034482,50.0,0.0
0.07758620689655173,44.0,0.0
0.08793103448275862,14.0,0.0
0.09827586206896552,14.0,0.0
0.10862068965517241,11.0,0.0
0.11896551724137931,8.0,0.0
0.1293103448275862,2.0,0.0
0.1396551724137931,2.0,0.0
0.15000000000000002,4.0,0.0
0.16034482758620688,1.0,0.0
0.1706896551724138,0.0,0.0
0.18103448275862066,1.0,0.0
0.19137931034482758,0.0,0.0
0.2017241379310345,0.0,0.0
0.21206896551724136,0.0,0.0
0.22241379310344828,0.0,0.0
0.2327586206896552,0.0,0.0
0.24310344827586206,0.0,0.0
0.253448275862069,0.0,0.0
0.2637931034482759,0.0,0.0
0.27413793103448275,0.0,0.0
0.28448275862068967,0.0,0.0
0.29482758620689653,0.0,0.0


==> figures/data/abtesting_regret_merged.csv <==
bin_center,enum_density,reps_density
0.005172413793103448,597.0,1024.0
0.03620689655172414,276.0,0.0
0.06724137931034482,108.0,0.0
0.09827586206896552,33.0,0.0
0.1293103448275862,8.0,0.0
0.16034482758620688,2.0,0.0
0.19137931034482758,0.0,0.0
0.22241379310344828,0.0,0.0
0.253448275862069,0.0,0.0
0.28448275862068967,0.0,0.0
0.31551724137931036,0.0,0.0


==> figures/data/abtesting_similarity.csv <==
bin_center,enum_density,reps_density
0.7051724137931035,11.0,0.0
0.7155172413793103,4.0,0.0
0.7258620689655172,6.0,0.0
0.7362068965517241,4.0,0.0
0.7465517241379309,9.0,0.0
0.756896551724138,5.0,0.0
0.7672413793103448,14.0,0.0
0.7775862068965517,15.0,0.0
0.7879310344827586,15.0,0.0
0.7982758620689655,14.0,0.0
0.8086206896551724,21.0,0.0
0.8189655172413792,15.0,0.0
0.8293103448275863,19.0,0.0
0.8396551724137931,29.0,0.0
0.85,38.0,0.0
0.8603448275862069,31.0,0.0
0.8706896551724137,23.0,0.0
0.8810344827586207,42.0,0.0
0.8913793103448275,46.0,0.0
0.9017241379310346,48.0,0.0
0.9120689655172414,33.0,0.0
0.9224137931034482,49.0,0.0
0.9327586206896552,44.0,0.0
0.943103448275862,55.0,0.0
0.953448275862069,50.0,0.0
0.9637931034482758,56.0,0.0
0.9741379310344828,70.0,0.0
0.9844827586206897,75.0,0.0
0.9948275862068965,165.0,1024.0
1.0051724137931033,0.0,0.0


==> figures/data/abtesting_similarity_merged.csv <==
bin_center,enum_density,reps_density
0.7051724137931035,21.0,0.0
0.7362068965517241,18.0,0.0
0.7672413793103448,44.0,0.0
0.7982758620689655,50.0,0.0
0.8293103448275863,86.0,0.0
0.8603448275862069,96.0,0.0
0.8913793103448275,127.0,0.0
0.9224137931034482,148.0,0.0
0.953448275862069,176.0,0.0
0.9844827586206897,240.0,1024.0
1.01551724137931,0.0,0.0


==> figures/data/linreg_coverage_studentt.csv <==
coverage_levels,alpha_0.0562,alpha_0.1155,alpha_0.2371,alpha_0.4870,alpha_1.0000
0.05,0.050200000405311584,0.029899999499320984,0.013499999418854713,0.005399999674409628,0.003499999875202775
0.08916666666666667,0.08799999952316284,0.05130000039935112,0.02449999935925007,0.012000000104308128,0.0052999998442828655
0.12833333333333333,0.13050000369548798,0.0762999951839447,0.03579999879002571,0.017799999564886093,0.008200000040233135
0.16749999999999998,0.16929998993873596,0.10099999606609344,0.04919999837875366,0.023899998515844345,0.011399999260902405
0.20666666666666664,0.20889998972415924,0.1264999955892563,0.06480000168085098,0.03059999831020832,0.015599999576807022
0.24583333333333332,0.24899999797344208,0.15060000121593475,0.08009999990463257,0.03629999980330467,0.018199998885393143
0.285,0.2890999913215637,0.17719998955726624,0.09709999710321426,0.04399999976158142,0.021800000220537186
0.3241666666666666,0.33069998025894165,0.20349998772144318,0.11319999396800995,0.052299998700618744,0.02579999901354313
0.3633333333333333,0.3698999881744385,0.23269999027252197,0.1282999962568283,0.06019999831914902,0.029199998825788498
0.40249999999999997,0.41009998321533203,0.2603999972343445,0.14309999346733093,0.06969999521970749,0.033299997448921204
0.44166666666666665,0.447299987077713,0.2922999858856201,0.16290000081062317,0.0794999971985817,0.03879999741911888
0.4808333333333333,0.487199991941452,0.3208000063896179,0.17889998853206635,0.08899999409914017,0.04319999739527702
0.5199999999999999,0.5271999835968018,0.349700003862381,0.19659999012947083,0.10019999742507935,0.048899997025728226
0.5591666666666666,0.5669000148773193,0.3797000050544739,0.21879999339580536,0.11479999870061874,0.05480000004172325
0.5983333333333333,0.6060999631881714,0.4129999876022339,0.23929999768733978,0.12639999389648438,0.06059999763965607
0.6375,0.6434999704360962,0.445499986410141,0.2655999958515167,0.13979999721050262,0.06689999997615814
0.6766666666666666,0.6814999580383301,0.48169997334480286,0.2927999794483185,0.15529999136924744,0.07519999891519547
0.7158333333333333,0.7245999574661255,0.5182999968528748,0.3190999925136566,0.171999990940094,0.08370000123977661
0.7549999999999999,0.7622999548912048,0.5583999752998352,0.34919998049736023,0.1876000016927719,0.09229999780654907
0.7941666666666666,0.7997999787330627,0.602400004863739,0.38119998574256897,0.20579999685287476,0.10349999368190765
0.8333333333333333,0.8360999822616577,0.6470999717712402,0.4171999990940094,0.2312999963760376,0.11809999495744705
0.8724999999999998,0.8727999925613403,0.6976000070571899,0.46309998631477356,0.26109999418258667,0.1354999989271164
0.9116666666666665,0.9132999777793884,0.7541999816894531,0.5157999992370605,0.29909998178482056,0.15619999170303345
0.9508333333333332,0.9526000022888184,0.8215000033378601,0.5888000130653381,0.35920000076293945,0.18789999186992645
0.99,0.988599956035614,0.9229999780654907,0.7366999983787537,0.48979997634887695,0.27390000224113464


==> figures/data/linreg_design.csv <==
xi_1,xi_2,mi_alpha_0.0100,mi_alpha_0.1000,mi_alpha_0.9950
-1.0,-1.0,0.091160778396977,0.5493061443340548,1.5198745794853825
-0.9487179487179487,-1.0,0.0872224508474333,0.5341770702364239,1.5096929385024838
-0.8974358974358974,-1.0,0.08396482159546848,0.5232152244776667,1.5283165730144868
-0.8461538461538463,-1.0,0.0814014564196639,0.5167080445557837,1.572754112453624
-0.7948717948717949,-1.0,0.07954317598669158,0.5148331888319604,1.636786839382288
-0.7435897435897436,-1.0,0.07839790589848494,0.5176428426780388,1.7134007367248254
-0.6923076923076923,-1.0,0.07797056505692535,0.5250589693647494,1.7965832652486575
-0.641025641025641,-1.0,0.07826299561300587,0.5368803883782807,1.8819748612873868
-0.5897435897435899,-1.0,0.07927393658148718,0.5528003712652472,1.966757650165461
-0.5384615384615385,-1.0,0.08099904191102025,0.5724316531594327,2.049272400915463
-0.4871794871794872,-1.0,0.08343094246835614,0.5953348596144559,2.128637516574124
-0.4358974358974359,-1.0,0.08655935009156357,0.6210464636120481,2.2044589418188023
-0.3846153846153846,-1.0,0.09037120065689752,0.6491032788807611,2.276633774981734
-0.3333333333333334,-1.0,0.09485083204578837,0.679061742076597,2.3452252179058624
-0.282051282051282,-1.0,0.09998019203957131,0.710511438681318,2.410385733502145
-0.23076923076923084,-1.0,0.10573907054270482,0.743083235104872,2.472310959318576
-0.17948717948717952,-1.0,0.11210535015714784,0.7764529126045749,2.5312126634013405
-0.1282051282051282,-1.0,0.11905526900166441,0.8103414003988805,2.5873032946974996
-0.07692307692307704,-1.0,0.12656368977595855,0.8445126751762237,2.6407875170089383
-0.025641025641025605,-1.0,0.134604369384014,0.8787702358144438,2.6918579086740597
0.02564102564102555,-1.0,0.1431502239182305,0.9129528565018878,2.7406931166707915
0.07692307692307687,-1.0,0.15217358442460371,0.9469301199076847,2.787457429309958
0.1282051282051282,-1.0,0.161646439576125,0.9805980605167393,2.8323011424491797
0.17948717948717952,-1.0,0.17154066213469132,1.013875115224594,2.8753613438465035
0.23076923076923084,-1.0,0.1818282168427321,1.0466984823196204,2.9167628921929696
0.28205128205128194,-1.0,0.19248134812170203,1.0790209250830571,2.956619459868688
0.33333333333333326,-1.0,0.20347274663929893,1.1108080152301891,2.995034564760558
0.3846153846153846,-1.0,0.2147756944216037,1.1420357876336853,3.0321025506276063
0.4358974358974359,-1.0,0.2263641887179424,1.1726887657507998,3.0679094960631947
0.4871794871794872,-1.0,0.23821304526899478,1.2027583127782542,3.1025340443177583
0.5384615384615383,-1.0,0.2502979819816473,1.2322412638143714,3.136048153328842
0.5897435897435896,-1.0,0.2625956842807686,1.2611387971865344,3.1685177692430413
0.641025641025641,-1.0,0.2750838535948863,1.2894555072717053,3.2000034287370656
0.6923076923076923,-1.0,0.2877412405484123,1.3171986457637224,3.230560796315939
0.7435897435897436,-1.0,0.30054766448732195,1.3443775029279308,3.2602411429591047
0.7948717948717947,-1.0,0.3134840209683447,1.371002904659793,3.289091772293181
0.846153846153846,-1.0,0.3265322788037843,1.3970868050001715,3.317156400073813
0.8974358974358974,-1.0,0.33967546818456795,1.4226419571138142,3.344475492268123
0.9487179487179487,-1.0,0.35289766131151223,1.447681648617283,3.371086566509256
1.0,-1.0,0.36618394685661304,1.4722194895832201,3.3970244611831513

-1.0,-0.9487179487179487,0.08722245084743285,0.5341770702364239,1.509692938502484
-0.9487179487179487,-0.9487179487179487,0.0832083244771451,0.5167080445557835,1.4726397426937083
-0.8974358974358974,-0.9487179487179487,0.07987952149346667,0.5034339774678411,1.465641932253929
-0.8461538461538463,-0.9487179487179487,0.0772500064994337,0.4947107128350525,1.4899500876774452
-0.7948717948717949,-0.9487179487179487,0.07533096501785197,0.49078431228980235,1.5413782354871293
-0.7435897435897436,-0.9487179487179487,0.07413064737650954,0.4917688068239656,1.6124194064839554
-0.6923076923076923,-0.9487179487179487,0.0736542516144203,0.4976354104259384,1.6952203166293622
-0.641025641025641,-0.9487179487179487,0.07390384886041934,0.5082152713729118,1.7834545196747593
-0.5897435897435899,-0.9487179487179487,0.07487835341819338,0.5232152244776667,1.8727880201189766
-0.5384615384615385,-0.9487179487179487,0.07657353846082815,0.5422435682909394,1.960573011940887
-0.4871794871794872,-0.9487179487179487,0.07898209686055191,0.5648413745709244,2.0453484459566873
-0.4358974358974359,-0.9487179487179487,0.08209374532634728,0.5905145772523976,2.1264092794518565
-0.3846153846153846,-0.9487179487179487,0.08589536876252346,0.6187629201566196,2.203502801603643
-0.3333333333333334,-0.9487179487179487,0.09037120065689752,0.6491032788807609,2.2766337749817334
-0.282051282051282,-0.9487179487179487,0.09550303440792751,0.6810863778782834,2.3459455379538423
-0.23076923076923084,-0.9487179487179487,0.1012704598408658,0.7143071235235885,2.411649659450741
-0.17948717948717952,-0.9487179487179487,0.1076511187619067,0.7484095171629752,2.47398531217728
-0.1282051282051282,-0.9487179487179487,0.11462097325752651,0.783087425979311,2.533196426910218
-0.07692307692307704,-0.9487179487179487,0.12215458054937889,0.8180824916755021,2.5895193431727677
-0.025641025641025605,-0.9487179487179487,0.13022536853572841,0.8531802811769964,2.643176590423689
0.02564102564102555,-0.9487179487179487,0.13880590665148285,0.8882055376995399,2.6943742051487476
0.07692307692307687,-0.9487179487179487,0.14786816731741537,0.9230171442945867,2.743301048307577
0.1282051282051282,-0.9487179487179487,0.1573837739800501,0.9575032011031483,2.790129217356448
0.17948717948717952,-0.9487179487179487,0.16732423252298778,0.9915764541647445,2.8350150212122927
0.23076923076923084,-0.9487179487179487,0.17766114361809215,1.0251701963764737,2.8781002090009684
0.28205128205128194,-0.9487179487179487,0.18836639434658542,1.0582346825896933,2.9195132758364593
0.33333333333333326,-0.9487179487179487,0.19941232812850673,1.0907340517589523,2.95937074762214
0.3846153846153846,-0.9487179487179487,0.2107718926340163,1.1226437210862645,2.9977783935248845
0.4358974358974359,-0.9487179487179487,0.22241876589901644,1.153948203374429,3.034832342185904
0.4871794871794872,-0.9487179487179487,0.23432746132404736,1.184639294168131,3.070620093577912
0.5384615384615383,-0.9487179487179487,0.24647341259870315,1.2147145760765685,3.1052214273145653
0.5897435897435896,-0.9487179487179487,0.25883303986744943,1.2441761914768106,3.1387092129547822
0.641025641025641,-0.9487179487179487,0.271383798643658,1.2730298400059896,3.1711501301127196
0.6923076923076923,-0.9487179487179487,0.2841042130959064,1.3012839628867356,3.202605307010813
0.7435897435897436,-0.9487179487179487,0.2969738953844345,1.3289490816290486,3.233130886121447
0.7948717948717947,-0.9487179487179487,0.30997355272680993,1.3560372637146405,3.2627785251090553
0.846153846153846,-0.9487179487179487,0.32308498383076234,1.382561692364607,3.2915958406342476
0.8974358974358974,-0.9487179487179487,0.33629106625870153,1.4085363213852582,3.3196268018478374
0.9487179487179487,-0.9487179487179487,0.3495757361914653,1.4339755994029135,3.3469120796616467
1.0,-0.9487179487179487,0.3629239619460787,1.458894250587473,3.3734893571762936

-1.0,-0.8974358974358974,0.08396482159546848,0.5232152244776667,1.5283165730144868
-0.9487179487179487,-0.8974358974358974,0.07987952149346667,0.5034339774678411,1.465641932253929
-0.8974358974358974,-0.8974358974358974,0.07648327353302031,0.48781914422237804,1.429553954380645
-0.8461538461538463,-0.8974358974358974,0.07379041101252914,0.47679389170177666,1.4264696891220723
-0.7948717948717949,-0.8974358974358974,0.07181246140570385,0.4706760483616521,1.4569854266362556
-0.7435897435897436,-0.8974358974358974,0.07055798454847695,0.46964909036263025,1.5155363815816263
-0.6923076923076923,-0.8974358974358974,0.07003245039750183,0.4737443269751296,1.593331420998259
-0.641025641025641,-0.8974358974358974,0.07023815998418437,0.48283778297054103,1.6818172763591603
-0.5897435897435899,-0.8974358974358974,0.07117421194588935,0.4966624108486326,1.7745065095500618
-0.5384615384615385,-0.8974358974358974,0.07283651565166549,0.5148331888319602,1.8671937859514989
-0.4871794871794872,-0.8974358974358974,0.07521785052287822,0.5368803883782804,1.9574517669253049
-0.4358974358974359,-0.8974358974358974,0.07830796975290566,0.5622854584621242,2.0440335877057216
-0.3846153846153846,-0.8974358974358974,0.08209374532634728,0.5905145772523976,2.1264092794518565
-0.3333333333333334,-0.8974358974358974,0.08655935009156357,0.6210464636120481,2.2044589418188023
-0.282051282051282,-0.8974358974358974,0.09168647170338717,0.6533928494264525,2.2782847060835993
-0.23076923076923084,-0.8974358974358974,0.0974545525625019,0.6871115553899343,2.3481002926175982
-0.17948717948717952,-0.8974358974358974,0.10384104945393169,0.7218131284396745,2.4141679664898548
-0.1282051282051282,-0.8974358974358974,0.11082170643113054,0.7571624759197828,2.476763500412064
-0.07692307692307704,-0.8974358974358974,0.11837083459011266,0.7928769977050014,2.536157392347594
-0.025641025641025605,-0.8974358974358974,0.12646159270170587,0.8287225385244938,2.592605402578073
0.02564102564102555,-0.8974358974358974,0.135066263181296,0.8645081993197947,2.6463443674836404
0.07692307692307687,-0.8974358974358974,0.14415651852991296,0.9000807522897818,2.697590946642299
0.1282051282051282,-0.8974358974358974,0.15370367413138686,0.9353191487550148,2.7465419498080417
0.17948717948717952,-0.8974358974358974,0.16367892409200913,0.9701294100420432,2.7933754658531775
0.23076923076923084,-0.8974358974358974,0.17405355762002994,1.0044400488562732,2.838252350574448
0.28205128205128194,-0.8974358974358974,0.1847991542266958,1.038198073255813,2.8813178252349667
0.33333333333333326,-0.8974358974358974,0.19588775676009318,1.0713655661703747,2.922703051197197
0.3846153846153846,-0.8974358974358974,0.207292021936905,1.1039167999808663,2.962526611811191
0.4358974358974359,-0.8974358974358974,0.21898534860213692,1.135835829495824,3.0008958705412203
0.4871794871794872,-0.8974358974358974,0.2309419844162357,1.1671145013905122,3.0379081956654588
0.5384615384615383,-0.8974358974358974,0.24313711204214572,1.197750819359562,3.0736520535513447
0.5897435897435896,-0.8974358974358974,0.2555469161853918,1.2277476088979231,3.1082079785073615
0.641025641025641,-0.8974358974358974,0.2681486330355103,1.2571114318694925,3.141649429923599
0.6923076923076923,-0.8974358974358974,0.2809205837764277,1.2858517076973202,3.1740435482558755
0.7435897435897436,-0.8974358974358974,0.29384219388742405,1.3139800044602425,3.2054518212232987
0.7948717948717947,-0.8974358974358974,0.3068939999561686,1.3415094690726872,3.235930670874032
0.846153846153846,-0.8974358974358974,0.3200576456818802,1.368454370917261,3.2655319712191915
0.8974358974358974,-0.8974358974358974,0.3333158686700548,1.3948297377681151,3.2943035051063534
0.9487179487179487,-0.8974358974358974,0.34665247951964373,1.420651066624011,3.3222893679939
1.0,-0.8974358974358974,0.3600523345869737,1.4459340952309256,3.3495303253427826

-1.0,-0.8461538461538463,0.0814014564196639,0.5167080445557837,1.572754112453624
-0.9487179487179487,-0.8461538461538463,0.07725000649943414,0.49471071283505275,1.489950087677445
-0.8974358974358974,-0.8461538461538463,0.07379041101252914,0.4767938917017769,1.4264696891220723
-0.8461538461538463,-0.8461538461538463,0.07103733814268054,0.4634426491527752,1.3921950564295225
-0.7948717948717949,-0.8461538461538463,0.06900263105274318,0.45504570554509804,1.393728141383375
-0.7435897435897436,-0.8461538461538463,0.06769514091669393,0.45186013596947117,1.4307524279553072
-0.6923076923076923,-0.8461538461538463,0.06712059991168795,0.453986102499532,1.496224391141435
-0.641025641025641,-0.8461538461538463,0.0672815379519327,0.4613565965832047,1.5801888522076424
-0.5897435897435899,-0.8461538461538463,0.0681772456855585,0.4737443269751296,1.6735995348979422
-0.5384615384615385,-0.8461538461538463,0.06980378488542138,0.4907843122898021,1.7699717289534944
-0.4871794871794872,-0.8461538461538463,0.07215404591560715,0.5120076574134307,1.8653150451456637
-0.4358974358974359,-0.8461538461538463,0.07521785052287777,0.5368803883782807,1.957451766925305
-0.3846153846153846,-0.8461538461538463,0.07898209686055191,0.5648413745709244,2.0453484459566877
-0.3333333333333334,-0.8461538461538463,0.08343094246835614,0.5953348596144559,2.128637516574124
-0.282051282051282,-0.8461538461538463,0.08854601996056966,0.6278351781204465,2.207316440722205
-0.23076923076923084,-0.8461538461538463,0.09430667945524096,0.6618631419848089,2.2815703042948225
-0.17948717948717952,-0.8461538461538463,0.1006902513305028,0.6969949277516974,2.351671042553831
-0.1282051282051282,-0.8461538461538463,0.1076723227228098,0.7328649981906998,2.417921803570305
-0.07692307692307704,-0.8461538461538463,0.11522702127220752,0.7691647667471648,2.480627211474713
-0.025641025641025605,-0.8461538461538463,0.12332729994306613,0.805638557106858,2.540078266036417
0.02564102564102555,-0.8461538461538463,0.13194521726620945,0.8420780994593184,2.59654540905073
0.07692307692307687,-0.8461538461538463,0.14105220801438945,0.8783164638037182,2.650276072837232
0.1282051282051282,-0.8461538461538463,0.15061934008946976,0.9142220269347989,2.7014946213906446
0.17948717948717952,-0.8461538461538463,0.16061755421954205,0.9496928304392367,2.7504035045983635
0.23076923076923084,-0.8461538461538463,0.17101788389438566,0.9846515143150092,2.7971849648960414
0.28205128205128194,-0.8461538461538463,0.18179165377141748,1.0190408951389023,2.8420029320577997
0.33333333333333326,-0.8461538461538463,0.19291065553216358,1.052820185853308,2.8850049110232643
0.3846153846153846,-0.8461538461538463,0.2043473008397365,1.085961813607429,2.9263237639873454
0.4358974358974359,-0.8461538461538463,0.21607475162711554,1.1184487723376466,2.9660793423508345
0.4871794871794872,-0.8461538461538463,0.228067028427267,1.150272440183783,3.0043799542927583
0.5384615384615383,-0.8461538461538463,0.2402990978385655,1.1814307929996526,3.0413236699189374
0.5897435897435896,-0.8461538461538463,0.25274694050633295,1.2119269505272545,3.076999474107598
0.641025641025641,-0.8461538461538463,0.2653876012011027,1.24176799898282,3.1114882807743722
0.6923076923076923,-0.8461538461538463,0.2781992226960539,1.2709640414778536,3.144863823336168
0.7435897435897436,-0.8461538461538463,0.29116106520094975,1.2995274350982666,3.1771934358439626
0.7948717948717947,-0.8461538461538463,0.30425351310932625,1.327472180199846,3.208538738260824
0.846153846153846,-0.8461538461538463,0.31745807077070554,1.3548134333908022,3.2389562380736927
0.8974358974358974,-0.8461538461538463,0.3307573489207718,1.3815671207383429,3.268497859063869
0.9487179487179487,-0.8461538461538463,0.344135043299133,1.407749632004545,3.2972114067386777
1.0,-0.8461538461538463,0.35757590686468577,1.4333775802697668,3.325140978703439

-1.0,-0.7948717948717949,0.07954317598669203,0.5148331888319602,1.636786839382288
-0.9487179487179487,-0.7948717948717949,0.07533096501785197,0.49078431228980235,1.5413782354871295
-0.8974358974358974,-0.7948717948717949,0.07181246140570385,0.4706760483616521,1.4569854266362556
-0.8461538461538463,-0.7948717948717949,0.06900263105274318,0.45504570554509804,1.393728141383375
-0.7948717948717949,-0.7948717948717949,0.06691360342767227,0.4443472497865808,1.362221845082284
-0.7435897435897436,-0.7948717948717949,0.06555450005922792,0.43891093637995704,1.36895490810011
-0.6923076923076923,-0.7948717948717949,0.06493130320994078,0.43891093637995704,1.4124665169031094
-0.641025641025641,-0.7948717948717949,0.06504676865164738,0.4443472497865806,1.4842687102717829
-0.5897435897435899,-0.7948717948717949,0.06590038519304375,0.45504570554509804,1.5734857105757192
-0.5384615384615385,-0.7948717948717949,0.06748838220116538,0.4706760483616521,1.6708299972917233
-0.4871794871794872,-0.7948717948717949,0.06980378488542138,0.4907843122898021,1.7699717289534944
-0.4358974358974359,-0.7948717948717949,0.07283651565166549,0.5148331888319602,1.8671937859514993
-0.3846153846153846,-0.7948717948717949,0.07657353846082815,0.5422435682909397,1.9605730119408873
-0.3333333333333334,-0.7948717948717949,0.08099904191102025,0.5724316531594327,2.049272400915463
-0.282051282051282,-0.7948717948717949,0.08609465576057795,0.6048382143979314,2.1330644200320528
-0.23076923076923084,-0.7948717948717949,0.09183969486317212,0.6389488047612324,2.2120429455416444
-0.17948717948717952,-0.7948717948717949,0.09821142401728045,0.6743054636427477,2.2864585710752015
-0.1282051282051282,-0.7948717948717949,0.10518533704486943,0.710511438681318,2.356627635329133
-0.07692307692307704,-0.7948717948717949,0.11273544349433529,0.7472307925858361,2.4228834783671225
-0.025641025641025605,-0.7948717948717949,0.12083455668227794,0.7841846695961696,2.485551368726526
0.02564102564102555,-0.7948717948717949,0.12945457730803023,0.8211456793034408,2.544936512526783
0.07692307692307687,-0.7948717948717949,0.13856676754768138,0.8579314750223608,2.6013191872468138
0.1282051282051282,-0.7948717948717949,0.14814201131142957,0.8943982520486988,2.6549536695188727
0.17948717948717952,-0.7948717948717949,0.15815105718134026,0.9304346080264909,2.7060691027733697
0.23076923076923084,-0.7948717948717949,0.16856474139177546,0.9659560006278243,2.7548712790843215
0.28205128205128194,-0.7948717948717949,0.1793541890340471,1.0008998977719186,2.801544774907211
0.33333333333333326,-0.7948717948717949,0.19049099242990097,1.0352216279221498,2.846255141949726
0.3846153846153846,-0.7948717948717949,0.20194736630307109,1.0688908878529215,2.889151001160487
0.4358974358974359,-0.7948717948717949,0.21369627997000018,1.101888840367305,2.9303659696081628
0.4871794871794872,-0.7948717948717949,0.22571156726281627,1.1342057254913476,2.970020394934771
0.5384615384615383,-0.7948717948717949,0.23796801528875688,1.165838909143075,3.0082228960255137
0.5897435897435896,-0.7948717948717949,0.25044143342431857,1.1967912988252118,3.04507172062661
0.641025641025641,-0.7948717948717949,0.26310870414699616,1.2270700637657304,3.0806559360686774
0.6923076923076923,-0.7948717948717949,0.2759478174324346,1.2566856054744566,3.115056471007772
0.7435897435897436,-0.7948717948717949,0.28893789050133245,1.2856507329671862,3.1483470258969555
0.7948717948717947,-0.7948717948717949,0.302059174700275,1.3139800044602425,3.180594868729231
0.846153846153846,-0.7948717948717949,0.3152930512551442,1.3416892039656585,3.21186153100151
0.8974358974358974,-0.7948717948717949,0.32862201755564313,1.3687949268880275,3.2422034171441405
0.9487179487179487,-0.7948717948717949,0.34202966552436087,1.3953142534922247,3.2716723390030227
1.0,-0.7948717948717949,0.3555006535020726,1.4212644930706197,3.3003159854302906

-1.0,-0.7435897435897436,0.07839790589848539,0.5176428426780388,1.7134007367248254
-0.9487179487179487,-0.7435897435897436,0.07413064737650954,0.4917688068239656,1.6124194064839554
-0.8974358974358974,-0.7435897435897436,0.07055798454847695,0.46964909036263025,1.5155363815816265
-0.8461538461538463,-0.7435897435897436,0.06769514091669349,0.45186013596947094,1.4307524279553072
-0.7948717948717949,-0.7435897435897436,0.06555450005922792,0.43891093637995704,1.3689549081001098
-0.7435897435897436,-0.7435897435897436,0.06414543026709163,0.43119940924440003,1.3411925289502693
-0.6923076923076923,-0.7435897435897436,0.06347414940887175,0.42897409263649466,1.3534795477169421
-0.641025641025641,-0.7435897435897436,0.06354363406445529,0.4323083645090824,1.403066508187196
-0.5897435897435899,-0.7435897435897436,0.0643535756943674,0.441092559693822,1.480219100012651
-0.5384615384615385,-0.7435897435897436,0.06590038519304375,0.45504570554509804,1.573485710575719
-0.4871794871794872,-0.7435897435897436,0.0681772456855585,0.4737443269751296,1.6735995348979427
-0.4358974358974359,-0.7435897435897436,0.07117421194588935,0.4966624108486326,1.7745065095500618
-0.3846153846153846,-0.7435897435897436,0.07487835341819338,0.5232152244776667,1.8727880201189768
-0.3333333333333334,-0.7435897435897436,0.07927393658148718,0.552800371265247,1.966757650165461
-0.282051282051282,-0.7435897435897436,0.08434264137119696,0.5848315446896408,2.0557446590158803
-0.23076923076923084,-0.7435897435897436,0.09006380560066685,0.6187629201566198,2.1396321411242636
-0.17948717948717952,-0.7435897435897436,0.09641469083587717,0.654104213586993,2.2185858775131924
-0.1282051282051282,-0.7435897435897436,0.10337076297206105,0.6904277671815142,2.292902796459212
-0.07692307692307704,-0.7435897435897436,0.11090598082876779,0.7273695986498261,2.362929039371137
-0.025641025641025605,-0.7435897435897436,0.11899308639198747,0.7646263722355642,2.429017124701021
0.02564102564102555,-0.7435897435897436,0.12760389084867674,0.8019499617983681,2.4915046617930603
0.07692307692307687,-0.7435897435897436,0.13670955123361628,0.8391408740256743,2.550704775576154
0.1282051282051282,-0.7435897435897436,0.14628083329107833,0.8760414058460442,2.606902785275108
0.17948717948717952,-0.7435897435897436,0.15628835699535104,0.9125290827716788,2.6603561265551474
0.23076923076923084,-0.7435897435897436,0.16670282202966957,0.9485106803466434,2.71129586426477
0.28205128205128194,-0.7435897435897436,0.17749521135380597,0.9839169627183841,2.7599288963246362
0.33333333333333326,-0.7435897435897436,0.18863697176538619,1.018698165282282,2.8064403678184724
0.3846153846153846,-0.7435897435897436,0.20010017105608346,1.052820185853308,2.8509960467840982
0.4358974358974359,-0.7435897435897436,0.21185763196629415,1.086261416642384,2.89374454179658
0.4871794871794872,-0.7435897435897436,0.223883043643343,1.1190101365114131,2.934819311825847
0.5384615384615383,-0.7435897435897436,0.23615105170737571,1.1510623817607712,2.974340456543524
0.5897435897435896,-0.7435897435897436,0.24863732832976648,1.1824202188373336,3.0124162945952557
0.641025641025641,-0.7435897435897436,0.2613186239384939,1.2130903505053436,3.0491447464614643
0.6923076923076923,-0.7435897435897436,0.2741728022935974,1.243082996179343,3.0846145420096995
0.7435897435897436,-0.7435897435897436,0.2871788607347949,1.2724109961334782,3.1189062733144466
0.7948717948717947,-0.7435897435897436,0.30031693740452114,1.3010890975849072,3.1520933122686463
0.846153846153846,-0.7435897435897436,0.31356830720460227,1.3291333879482345,3.1842426107675057
0.8974358974358974,-0.7435897435897436,0.3269153681644319,1.3565608468158474,3.2154153992673344
0.9487179487179487,-0.7435897435897436,0.3403416197926039,1.3833889934840626,3.245667797553617
1.0,-0.7435897435897436,0.3538316348610695,1.4096356112159973,3.2750513497142757

-1.0,-0.6923076923076923,0.0779705650569249,0.5250589693647494,1.7965832652486575
-0.9487179487179487,-0.6923076923076923,0.0736542516144203,0.4976354104259384,1.6952203166293622
-0.8974358974358974,-0.6923076923076923,0.07003245039750183,0.4737443269751296,1.593331420998259
-0.8461538461538463,-0.6923076923076923,0.06712059991168795,0.453986102499532,1.4962243911414352
-0.7948717948717949,-0.6923076923076923,0.06493130320994078,0.43891093637995704,1.4124665169031094
-0.7435897435897436,-0.6923076923076923,0.06347414940887175,0.42897409263649466,1.353479547716942
-0.6923076923076923,-0.6923076923076923,0.06275557530684361,0.42449352498902404,1.3303366195377506
-0.641025641025641,-0.6923076923076923,0.06277877124291953,0.4256174366732717,1.3482127937718489
-0.5897435897435899,-0.6923076923076923,0.06354363406445529,0.4323083645090824,1.4030665081871958
-0.5384615384615385,-0.6923076923076923,0.06504676865164738,0.44434724978658036,1.4842687102717824
-0.4871794871794872,-0.6923076923076923,0.0672815379519327,0.4613565965832045,1.580188852207642
-0.4358974358974359,-0.6923076923076923,0.07023815998418437,0.4828377829705408,1.6818172763591601
-0.3846153846153846,-0.6923076923076923,0.07390384886041934,0.5082152713729116,1.783454519674759
-0.3333333333333334,-0.6923076923076923,0.07826299561300587,0.5368803883782807,1.8819748612873863
-0.282051282051282,-0.6923076923076923,0.08329738356808702,0.5682290648541475,1.9758934943876933
-0.23076923076923084,-0.6923076923076923,0.08898643221488722,0.6016904566083081,2.064667336537982
-0.17948717948717952,-0.6923076923076923,0.09530746301101045,0.6367457536480083,2.1482570221441635
-0.1282051282051282,-0.6923076923076923,0.10223598034172321,0.6729381751475718,2.2268743368091246
-0.07692307692307704,-0.6923076923076923,0.10974596090448197,0.7098760136553681,2.300843008402469
-0.025641025641025605,-0.6923076923076923,0.11781014509100896,0.7472307925858361,2.3705244436365187
0.02564102564102555,-0.6923076923076923,0.12640032444879568,0.7847323897659622,2.436279539444972
0.07692307692307687,-0.6923076923076923,0.13548761997502767,0.8221625857172703,2.498450187408422
0.1282051282051282,-0.6923076923076923,0.14504274677854978,0.8593480737742207,2.5573513726548147
0.17948717948717952,-0.6923076923076923,0.15503626149002914,0.8961536021785235,2.6132688595073454
0.23076923076923084,-0.6923076923076923,0.16543878966133319,0.9324756354549986,2.66645972101519
0.28205128205128194,-0.6923076923076923,0.17622123123287814,0.9682367230086604,2.7171542185699677
0.33333333333333326,-0.6923076923076923,0.18735494293061494,1.0033806329041723,2.7655582269495316
0.3846153846153846,-0.6923076923076923,0.19881189715888414,1.037868230743645,2.8118557807283433
0.4358974358974359,-0.6923076923076923,0.21056481756634549,1.07167404154069,2.856211527965644
0.4871794871794872,-0.6923076923076923,0.2225872919715952,1.1047834139047548,2.8987729922572143
0.5384615384615383,-0.6923076923076923,0.23485386374148032,1.1371902015570972,2.9396726065405403
0.5897435897435896,-0.6923076923076923,0.2473401030221094,1.1688948809660407,2.9790295148169057
0.641025641025641,-0.6923076923076923,0.2600226594374897,1.1999030316859922,3.016951154275916
0.6923076923076923,-0.6923076923076923,0.27287929800363964,1.230224115339746,3.0535346375451615
0.7435897435897436,-0.6923076923076923,0.28588892006826017,1.2598704986678722,3.0888679571017663
0.7948717948717947,-0.6923076923076923,0.299031571089559,1.288856674923065,3.12303103362325
0.846153846153846,-0.6923076923076923,0.31228843702432263,1.3171986457637221,3.1560966285419445
0.8974358974358974,-0.6923076923076923,0.3256418310158007,1.3449134325938181,3.1881311390315927
0.9487179487179487,-0.6923076923076923,0.3390751719663625,1.3720186920324848,3.219195291492336
1.0,-0.6923076923076923,0.3525729564568034,1.3985324149699523,3.2493447475153285

-1.0,-0.641025641025641,0.07826299561300587,0.5368803883782807,1.8819748612873868
-0.9487179487179487,-0.641025641025641,0.07390384886041934,0.5082152713729118,1.7834545196747593
-0.8974358974358974,-0.641025641025641,0.07023815998418437,0.48283778297054103,1.6818172763591603
-0.8461538461538463,-0.641025641025641,0.0672815379519327,0.4613565965832045,1.5801888522076426
-0.7948717948717949,-0.641025641025641,0.06504676865164738,0.4443472497865808,1.4842687102717826
-0.7435897435897436,-0.641025641025641,0.06354363406445529,0.4323083645090824,1.403066508187196
-0.6923076923076923,-0.641025641025641,0.06277877124291953,0.42561743667327145,1.3482127937718489
-0.641025641025641,-0.641025641025641,0.06275557530684361,0.42449352498902426,1.3303366195377506
-0.5897435897435899,-0.641025641025641,0.06347414940887175,0.42897409263649466,1.353479547716942
-0.5384615384615385,-0.641025641025641,0.06493130320994078,0.43891093637995704,1.4124665169031092
-0.4871794871794872,-0.641025641025641,0.06712059991168795,0.453986102499532,1.496224391141435
-0.4358974358974359,-0.641025641025641,0.07003245039750183,0.4737443269751296,1.5933314209982585
-0.3846153846153846,-0.641025641025641,0.0736542516144203,0.4976354104259384,1.6952203166293625
-0.3333333333333334,-0.641025641025641,0.0779705650569249,0.5250589693647494,1.796583265248657
-0.282051282051282,-0.641025641025641,0.08296333015165702,0.5554051090856562,1.8945592969307565
-0.23076923076923084,-0.641025641025641,0.08861210653407658,0.5880868969824165,1.987820615714576
-0.17948717948717952,-0.641025641025641,0.09489433868057784,0.6225630524525112,2.0759102399465017
-0.1282051282051282,-0.641025641025641,0.1017856361196463,0.6583512750451552,2.1588330254027825
-0.07692307692307704,-0.641025641025641,0.10926006248238229,0.6950338204819206,2.236821566269724
-0.025641025641025605,-0.641025641025641,0.11729042693931602,0.7322573724133523,2.3102077566757706
0.02564102564102555,-0.641025641025641,0.12584857206829314,0.7697291805223516,2.3793545630954
0.07692307692307687,-0.641025641025641,0.13490565286070177,0.8072110914917954,2.4446211493461503
0.1282051282051282,-0.641025641025641,0.14443240235041488,0.8445126751762237,2.5063461742529958
0.17948717948717952,-0.641025641025641,0.15439938019191457,0.8814842535603569,2.5648408449735567
0.23076923076923084,-0.641025641025641,0.16477720137510188,0.9180103224429577,2.620387096849787
0.28205128205128194,-0.641025641025641,0.17553674310451894,0.9540036242620542,2.6732383658182464
0.33333333333333326,-0.641025641025641,0.18664932865780282,0.9893999748053097,2.7236215747816552
0.3846153846153846,-0.641025641025641,0.1980868877481976,1.024153849791241,2.771739592891088
0.4358974358974359,-0.641025641025641,0.20982209353306436,1.0582346825896938,2.817773778803719
0.4871794871794872,-0.641025641025641,0.2218284769262011,1.091623797674767,2.8618864131568365
0.5384615384615383,-0.641025641025641,0.23408051928455498,1.1243118952895341,2.9042229318742834
0.5897435897435896,-0.641025641025641,0.24655372485291993,1.1562970039356832,2.944913929311093
0.641025641025641,-0.641025641025641,0.25922467457063947,1.1875828238565955,2.9840769302729546
0.6923076923076923,-0.641025641025641,0.2720710629820515,1.2181773936342484,3.0218179447474283
0.7435897435897436,-0.641025641025641,0.28507172005870185,1.2480920215746534,3.058232825588674
0.7948717948717947,-0.641025641025641,0.2982066197482127,1.277340432722838,3.093408451268708
0.846153846153846,-0.641025641025641,0.311456877023768,1.3059380906390972,3.1274237553255295
0.8974358974358974,-0.641025641025641,0.32480473513063135,1.3339016602968083,3.1603506225243407
0.9487179487179487,-0.641025641025641,0.33823354462182875,1.3612485846123978,3.1922546696785856
1.0,-0.641025641025641,0.35172773565295135,1.3879967522629884,3.2231959269165604

-1.0,-0.5897435897435899,0.07927393658148718,0.5528003712652472,1.966757650165461
-0.9487179487179487,-0.5897435897435899,0.07487835341819338,0.5232152244776667,1.8727880201189766
-0.8974358974358974,-0.5897435897435899,0.07117421194588935,0.4966624108486326,1.7745065095500618
-0.8461538461538463,-0.5897435897435899,0.0681772456855585,0.4737443269751296,1.6735995348979422
-0.7948717948717949,-0.5897435897435899,0.06590038519304375,0.45504570554509804,1.573485710575719
-0.7435897435897436,-0.5897435897435899,0.0643535756943674,0.441092559693822,1.480219100012651
-0.6923076923076923,-0.5897435897435899,0.06354363406445529,0.4323083645090824,1.4030665081871958
-0.641025641025641,-0.5897435897435899,0.06347414940887175,0.42897409263649466,1.3534795477169421
-0.5897435897435899,-0.5897435897435899,0.06414543026709163,0.43119940924440003,1.3411925289502693
-0.5384615384615385,-0.5897435897435899,0.06555450005922792,0.43891093637995704,1.3689549081001093
-0.4871794871794872,-0.5897435897435899,0.06769514091669349,0.45186013596947094,1.4307524279553072
-0.4358974358974359,-0.5897435897435899,0.07055798454847695,0.46964909036263025,1.5155363815816267
-0.3846153846153846,-0.5897435897435899,0.07413064737650954,0.49176880682396584,1.6124194064839557
-0.3333333333333334,-0.5897435897435899,0.07839790589848539,0.5176428426780388,1.7134007367248254
-0.282051282051282,-0.5897435897435899,0.08334190716562295,0.5466693550985864,1.8135686412644545
-0.23076923076923084,-0.5897435897435899,0.08894240844202139,0.5782565578140508,1.9102873802269003
-0.17948717948717952,-0.5897435897435899,0.09517703956883095,0.6118490400684642,2.002340227910556
-0.1282051282051282,-0.5897435897435899,0.102021581298946,0.6469446138979709,2.089316870393139
-0.07692307692307704,-0.5897435897435899,0.10945025288640009,0.6831028484319064,2.1712358388165733
-0.025641025641025605,-0.5897435897435899,0.11743600248365293,0.7199471645262425,2.248327801835825
0.02564102564102555,-0.5897435897435899,0.1259507943817355,0.7571624759197826,2.3209161250211285
0.07692307692307687,-0.5897435897435899,0.13496588777694773,0.7944901191472171,2.3893530830842495
0.1282051282051282,-0.5897435897435899,0.1444521025139287,0.8317214229361418,2.4539870647253705
0.17948717948717952,-0.5897435897435899,0.15438006808901727,0.8686908657466725,2.515146763556646
0.23076923076923084,-0.5897435897435899,0.16472045305384553,0.9052694271094521,2.5731345441589997
0.28205128205128194,-0.5897435897435899,0.1754441727971061,0.9413584773376036,2.6282246616233316
0.33333333333333326,-0.5897435897435899,0.18652257446970877,0.9768843678339172,2.680663954395009
0.3846153846153846,-0.5897435897435899,0.19792759853073028,1.0117937662820826,2.730673707290324
0.4358974358974359,-0.5897435897435899,0.2096319170123846,1.0460497108394151,2.778451979447586
0.4871794871794872,-0.5897435897435899,0.22160904912286528,1.079628320192298,2.8241760241819014
0.5384615384615383,-0.5897435897435899,0.2338334552240542,1.112516080374299,2.868004612046332
0.5897435897435896,-0.5897435897435899,0.24628061053975925,1.1447076262004414,2.9100801700577983
0.641025641025641,-0.5897435897435899,0.2589270601761129,1.1762039393527994,2.9505307053068552
0.6923076923076923,-0.5897435897435899,0.27175045717878854,1.2070108928990964,2.989471510364582
0.7435897435897436,-0.5897435897435899,0.284729585422816,1.2371380810965251,3.0270066624896224
0.7948717948717947,-0.5897435897435899,0.2978443691418984,1.266597882437728,3.0632303351191856
0.846153846153846,-0.5897435897435899,0.3110758708668997,1.2954047123541657,3.0982279421906895
0.8974358974358974,-0.5897435897435899,0.32440627946864886,1.323574429497398,3.1320771355814734
0.9487179487179487,-0.5897435897435899,0.3378188898984209,1.3511238659835432,3.1648486745565463
1.0,-0.5897435897435899,0.35129807609913755,1.378070457442916,3.196607184238486

-1.0,-0.5384615384615385,0.08099904191102025,0.5724316531594327,2.0492724009154624
-0.9487179487179487,-0.5384615384615385,0.07657353846082815,0.5422435682909394,1.960573011940887
-0.8974358974358974,-0.5384615384615385,0.07283651565166549,0.5148331888319602,1.867193785951499
-0.8461538461538463,-0.5384615384615385,0.06980378488542138,0.4907843122898021,1.7699717289534944
-0.7948717948717949,-0.5384615384615385,0.06748838220116538,0.4706760483616521,1.6708299972917233
-0.7435897435897436,-0.5384615384615385,0.06590038519304375,0.4550457055450978,1.5734857105757192
-0.6923076923076923,-0.5384615384615385,0.06504676865164738,0.44434724978658036,1.4842687102717824
-0.641025641025641,-0.5384615384615385,0.06493130320994078,0.43891093637995704,1.4124665169031096
-0.5897435897435899,-0.5384615384615385,0.06555450005922792,0.4389109363799568,1.3689549081001093
-0.5384615384615385,-0.5384615384615385,0.06691360342767227,0.44434724978658036,1.362221845082284
-0.4871794871794872,-0.5384615384615385,0.06900263105274318,0.4550457055450978,1.393728141383375
-0.4358974358974359,-0.5384615384615385,0.07181246140570385,0.4706760483616521,1.4569854266362552
-0.3846153846153846,-0.5384615384615385,0.07533096501785197,0.4907843122898021,1.5413782354871293
-0.3333333333333334,-0.5384615384615385,0.07954317598669203,0.5148331888319602,1.636786839382288
-0.282051282051282,-0.5384615384615385,0.08443149866661459,0.5422435682909397,1.7358443640460406
-0.23076923076923084,-0.5384615384615385,0.08997594371931816,0.5724316531594325,1.8340197717316054
-0.17948717948717952,-0.5384615384615385,0.09615438714236246,0.6048382143979314,1.9288620630452262
-0.1282051282051282,-0.5384615384615385,0.10294284561956912,0.6389488047612324,2.0192248827535764
-0.07692307692307704,-0.5384615384615385,0.11031576153594846,0.6743054636427477,2.104711105149167
-0.025641025641025605,-0.5384615384615385,0.11824629124838637,0.7105114386813178,2.185327345292863
0.02564102564102555,-0.5384615384615385,0.12670659066495782,0.7472307925858361,2.261283326169643
0.07692307692307687,-0.5384615384615385,0.1356680928158247,0.7841846695961694,2.3328798609561545
0.1282051282051282,-0.5384615384615385,0.1451017728484656,0.8211456793034408,2.4004481740795187
0.17948717948717952,-0.5384615384615385,0.15497839670068858,0.8579314750223608,2.464318176629029
0.23076923076923084,-0.5384615384615385,0.16526875055069912,0.894398252048699,2.524802817267151
0.28205128205128194,-0.5384615384615385,0.17594384897452953,0.9304346080264909,2.582191236862419
0.33333333333333326,-0.5384615384615385,0.18697512052453336,0.965956000627824,2.636746654382113
0.3846153846153846,-0.5384615384615385,0.19833457015365852,1.0008998977719186,2.688706713464806
0.4358974358974359,-0.5384615384615385,0.20999491853219254,1.0352216279221498,2.738285030318386
0.4871794871794872,-0.5384615384615385,0.22192971882719492,1.0688908878529215,2.7856732513138653
0.5384615384615383,-0.5384615384615385,0.23411345193729227,1.1018888403673048,2.8310432477148595
0.5897435897435896,-0.5384615384615385,0.24652160149923086,1.1342057254913471,2.8745492541846565
0.641025641025641,-0.5384615384615385,0.25913071021417533,1.1658389091430748,2.91632985789203
0.6923076923076923,-0.5384615384615385,0.27191841919041515,1.1967912988252118,2.956509800397612
0.7435897435897436,-0.5384615384615385,0.2848634920758011,1.2270700637657304,2.9952015843960593
0.7948717948717947,-0.5384615384615385,0.29794582576953843,1.2566856054744566,3.0325068928327887
0.846153846153846,-0.5384615384615385,0.3111464494704075,1.2856507329671862,3.0685178352136
0.8974358974358974,-0.5384615384615385,0.3244475137481033,1.3139800044602428,3.1033180387023256
0.9487179487179487,-0.5384615384615385,0.33783227122611703,1.3416892039656583,3.13698360193641
1.0,-0.5384615384615385,0.3512850503472249,1.3687949268880275,3.1695839285744523

-1.0,-0.4871794871794872,0.08343094246835614,0.5953348596144559,2.1286375165741243
-0.9487179487179487,-0.4871794871794872,0.07898209686055191,0.5648413745709244,2.0453484459566873
-0.8974358974358974,-0.4871794871794872,0.07521785052287777,0.5368803883782804,1.9574517669253049
-0.8461538461538463,-0.4871794871794872,0.07215404591560715,0.5120076574134307,1.8653150451456637
-0.7948717948717949,-0.4871794871794872,0.06980378488542138,0.49078431228980235,1.7699717289534944
-0.7435897435897436,-0.4871794871794872,0.0681772456855585,0.4737443269751296,1.6735995348979424
-0.6923076923076923,-0.4871794871794872,0.0672815379519327,0.4613565965832045,1.580188852207642
-0.641025641025641,-0.4871794871794872,0.06712059991168795,0.453986102499532,1.496224391141435
-0.5897435897435899,-0.4871794871794872,0.06769514091669393,0.45186013596947094,1.4307524279553072
-0.5384615384615385,-0.4871794871794872,0.06900263105274318,0.45504570554509804,1.393728141383375
-0.4871794871794872,-0.4871794871794872,0.07103733814268054,0.4634426491527752,1.3921950564295225
-0.4358974358974359,-0.4871794871794872,0.07379041101252914,0.4767938917017769,1.4264696891220723
-0.3846153846153846,-0.4871794871794872,0.07725000649943414,0.49471071283505275,1.4899500876774454
-0.3333333333333334,-0.4871794871794872,0.0814014564196639,0.5167080445557835,1.5727541124536237
-0.282051282051282,-0.4871794871794872,0.08622746964483685,0.5422435682909397,1.6656655565009473
-0.23076923076923084,-0.4871794871794872,0.09170836360119905,0.5707548542707834,1.7619741058754437
-0.17948717948717952,-0.4871794871794872,0.09782231893927706,0.6016904566083083,1.857505676856315
-0.1282051282051282,-0.4871794871794872,0.10454565083027623,0.6345329526917212,1.949959773475042
-0.07692307692307704,-0.4871794871794872,0.11185309032417434,0.6688137317572793,2.0382289774300393
-0.025641025641025605,-0.4871794871794872,0.11971806943012142,0.7041205544222979,2.121904013685729
0.02564102564102555,-0.4871794871794872,0.12811300401759995,0.7400994876258884,2.20096015172419
0.07692307692307687,-0.4871794871794872,0.1370095692436979,0.7764529126045745,2.2755715491634723
0.1282051282051282,-0.4871794871794872,0.14637896294028518,0.8129351035305907,2.346005517809122
0.17948717948717952,-0.4871794871794872,0.15619215319692792,0.8493465496838675,2.412564011994457
0.23076923076923084,-0.4871794871794872,0.16642010720599654,0.8855278564142799,2.4755522563918513
0.28205128205128194,-0.4871794871794872,0.17703399925579566,0.9213537681893396,2.535262727180106
0.33333333333333326,-0.4871794871794872,0.18800539653299042,0.9567276313887498,2.5919677096630345
0.3846153846153846,-0.4871794871794872,0.19930642210205818,0.9915764541647445,2.6459165707310697
0.4358974358974359,-0.4871794871794872,0.21090989504993507,1.0258466148443957,2.697335555692664
0.4871794871794872,-0.4871794871794872,0.2227894483085806,1.0595002056887677,2.746428872297459
0.5384615384615383,-0.4871794871794872,0.23491962509362851,1.0925119631070332,2.793380368455107
0.5897435897435896,-0.4871794871794872,0.2472759552254984,1.1248667188432393,2.838355420572222
0.641025641025641,-0.4871794871794872,0.259835012836382,1.1565573019828195,2.881502826698599
0.6923076923076923,-0.4871794871794872,0.2725744571211326,1.1875828238565955,2.9229565996302753
0.7435897435897436,-0.4871794871794872,0.28547305787289234,1.2179472837527203,2.962837612160103
0.7948717948717947,-0.4871794871794872,0.2985107075665603,1.2476584407117564,3.0012550783714733
0.846153846153846,-0.4871794871794872,0.3116684217263188,1.2767269043468643,3.038307871953042
0.8974358974358974,-0.4871794871794872,0.3249283292481808,1.3051654049200538,3.0740856911873577
0.9487179487179487,-0.4871794871794872,0.33827365425484723,1.3329882094832608,3.108670084154668
1.0,-0.4871794871794872,0.3516886909467427,1.3602106566351302,3.142135348907874

-1.0,-0.4358974358974359,0.08655935009156401,0.6210464636120481,2.2044589418188023
-0.9487179487179487,-0.4358974358974359,0.08209374532634728,0.5905145772523976,2.1264092794518565
-0.8974358974358974,-0.4358974358974359,0.07830796975290566,0.5622854584621242,2.044033587705722
-0.8461538461538463,-0.4358974358974359,0.07521785052287822,0.5368803883782804,1.957451766925305
-0.7948717948717949,-0.4358974358974359,0.07283651565166549,0.5148331888319602,1.8671937859514993
-0.7435897435897436,-0.4358974358974359,0.0711742119458898,0.4966624108486326,1.7745065095500618
-0.6923076923076923,-0.4358974358974359,0.07023815998418437,0.4828377829705408,1.6818172763591601
-0.641025641025641,-0.4358974358974359,0.07003245039750228,0.4737443269751298,1.5933314209982588
-0.5897435897435899,-0.4358974358974359,0.07055798454847695,0.46964909036263025,1.5155363815816267
-0.5384615384615385,-0.4358974358974359,0.07181246140570385,0.4706760483616521,1.4569854266362554
-0.4871794871794872,-0.4358974358974359,0.07379041101252914,0.47679389170177666,1.4264696891220723
-0.4358974358974359,-0.4358974358974359,0.07648327353302031,0.48781914422237804,1.429553954380645
-0.3846153846153846,-0.4358974358974359,0.07987952149346667,0.5034339774678411,1.465641932253929
-0.3333333333333334,-0.4358974358974359,0.08396482159546848,0.5232152244776667,1.5283165730144865
-0.282051282051282,-0.4358974358974359,0.088722231416138,0.5466693550985862,1.608607242527429
-0.23076923076923084,-0.4358974358974359,0.09413242547830825,0.5732679485666079,1.6982528501953387
-0.17948717948717952,-0.4358974358974359,0.10017394459845308,0.6024792558253473,1.7911911721028333
-0.1282051282051282,-0.4358974358974359,0.10682346211401716,0.6337931707923863,1.8835804697325895
-0.07692307692307704,-0.4358974358974359,0.11405606054966722,0.6667386812258367,1.9732460726414627
-0.025641025641025605,-0.4358974358974359,0.12184551248275222,0.7008942164008432,2.059098704392661
0.02564102564102555,-0.4358974358974359,0.13016455977919206,0.7358920999144667,2.1407003372914106
0.07692307692307687,-0.4358974358974359,0.1389851859506286,0.7714186091323296,2.217981912845264
0.1282051282051282,-0.4358974358974359,0.14827887708606413,0.8072110914917956,2.291071961298227
0.17948717948717952,-0.4358974358974359,0.15801686758981281,0.8430533527247477,2.3601965164227017
0.23076923076923084,-0.4358974358974359,0.1681703677680697,0.8787702358144438,2.4256222467078135
0.28205128205128194,-0.4358974358974359,0.17871077110971578,0.9142220269347989,2.487625021179439
0.33333333333333326,-0.4358974358974359,0.18960983987039315,0.949299090877596,2.546473201287468
0.3846153846153846,-0.4358974358974359,0.2008398682674275,0.9839169627183841,2.6024193584417263
0.4358974358974359,-0.4358974358974359,0.21237382320936105,1.018011999980324,2.655696749378695
0.4871794871794872,-0.4358974358974359,0.22418546300740116,1.051537620019785,2.7065184247667067
0.5384615384615383,-0.4358974358974359,0.23624943494319028,1.0844610996422244,2.755077744830289
0.5897435897435896,-0.4358974358974359,0.24854135289918178,1.116760888323889,2.8015495980586094
0.641025641025641,-0.4358974358974359,0.26103785650013833,1.1484243752457235,2.846091922967614
0.6923076923076923,-0.4358974358974359,0.27371665337496376,1.1794460480999285,2.8888473098706227
0.7435897435897436,-0.4358974358974359,0.2865565462375086,1.2098259844946497,2.9299445625875844
0.7948717948717947,-0.4358974358974359,0.29953744651392533,1.2395686222578652,2.969500159669983
0.846153846153846,-0.4358974358974359,0.31264037622376195,1.268681761463551,3.0076195889134985
0.8974358974358974,-0.4358974358974359,0.32584745976285556,1.2971757576456109,3.0443985481496254
0.9487179487179487,-0.4358974358974359,0.3391419071479145,1.3250628719194442,3.0799240157239582
1.0,-0.4358974358974359,0.3525079901742125,1.352356749352249,3.1142751993380786

-1.0,-0.3846153846153846,0.09037120065689752,0.6491032788807611,2.276633774981734
-0.9487179487179487,-0.3846153846153846,0.08589536876252346,0.6187629201566196,2.203502801603643
-0.8974358974358974,-0.3846153846153846,0.08209374532634728,0.5905145772523976,2.1264092794518565
-0.8461538461538463,-0.3846153846153846,0.07898209686055191,0.5648413745709244,2.0453484459566877
-0.7948717948717949,-0.3846153846153846,0.07657353846082815,0.5422435682909397,1.9605730119408875
-0.7435897435897436,-0.3846153846153846,0.07487835341819338,0.5232152244776667,1.8727880201189768
-0.6923076923076923,-0.3846153846153846,0.07390384886041934,0.5082152713729118,1.783454519674759
-0.641025641025641,-0.3846153846153846,0.0736542516144203,0.4976354104259386,1.6952203166293625
-0.5897435897435899,-0.3846153846153846,0.07413064737650954,0.4917688068239656,1.6124194064839557
-0.5384615384615385,-0.3846153846153846,0.07533096501785197,0.49078431228980235,1.5413782354871297
-0.4871794871794872,-0.3846153846153846,0.0772500064994337,0.49471071283505275,1.4899500876774452
-0.4358974358974359,-0.3846153846153846,0.07987952149346667,0.5034339774678411,1.4656419322539285
-0.3846153846153846,-0.3846153846153846,0.0832083244771451,0.5167080445557837,1.4726397426937083
-0.3333333333333334,-0.3846153846153846,0.08722245084743285,0.5341770702364239,1.509692938502483
-0.282051282051282,-0.3846153846153846,0.09190534756049784,0.5554051090856562,1.570779087888158
-0.23076923076923084,-0.3846153846153846,0.09723809297212638,0.5799084279929616,1.6479096667627058
-0.17948717948717952,-0.3846153846153846,0.10319963997573822,0.6071860958399546,1.7337672490161866
-0.1282051282051282,-0.3846153846153846,0.10976707621519655,0.6367457536480083,1.8229094497820824
-0.07692307692307704,-0.3846153846153846,0.11691589508659739,0.6681230046572728,1.9118047312155528
-0.025641025641025605,-0.3846153846153846,0.12462027141781773,0.7008942164008432,1.99838918296664
0.02564102564102555,-0.3846153846153846,0.1328533360959514,0.7346834575371424,2.0815807991247213
0.07692307692307687,-0.3846153846153846,0.1415874444615759,0.7691647667471646,2.1609042750162475
0.1282051282051282,-0.3846153846153846,0.15079443396102832,0.8040610613852901,2.2362392447800343
0.17948717948717952,-0.3846153846153846,0.16044586729849097,0.8391408740256743,2.307662838038003
0.23076923076923084,-0.3846153846153846,0.17051325811563922,0.8742138766841256,2.3753550519745974
0.28205128205128194,-0.3846153846153846,0.1809682770094967,0.9091259004322652,2.4395433719161823
0.33333333333333326,-0.3846153846153846,0.1917829364467476,0.9437539305670228,2.5004711352415017
0.3846153846153846,-0.3846153846153846,0.20292975381999856,0.9780013747212686,2.5583800073582457
0.4358974358974359,-0.3846153846153846,0.21438189250072437,1.0117937662820828,2.613500748748462
0.4871794871794872,-0.3846153846153846,0.22611328126407182,1.0450749724915587,2.666048800161844
0.5384615384615383,-0.3846153846153846,0.23809871288793305,1.0778039167998559,2.7162226264162355
0.5897435897435896,-0.3846153846153846,0.2503139230634104,1.1099517895482418,2.764203601631052
0.641025641025641,-0.3846153846153846,0.2627356510007073,1.1414997023447777,2.810156719240159
0.6923076923076923,-0.3846153846153846,0.2753416832813458,1.1724367337373982,2.8542317075775085
0.7435897435897436,-0.3846153846153846,0.28811088260389717,1.202758312778254,2.896564308782731
0.7948717948717947,-0.3846153846153846,0.3010232031066389,1.2324648899152646,2.937277584081973
0.846153846153846,-0.3846153846153846,0.31405969393740074,1.2615608494405577,2.9764831710567887
0.8974358974358974,-0.3846153846153846,0.3272024926886541,1.2900536232778346,3.0142824554699557
0.9487179487179487,-0.3846153846153846,0.34043481023419697,1.3179529714925753,3.0507676417995544
1.0,-0.3846153846153846,0.3537409084010963,1.3452704001695532,3.0860227189739087

-1.0,-0.3333333333333334,0.09485083204578837,0.679061742076597,2.3452252179058624
-0.9487179487179487,-0.3333333333333334,0.09037120065689752,0.6491032788807609,2.2766337749817334
-0.8974358974358974,-0.3333333333333334,0.08655935009156357,0.6210464636120481,2.2044589418188023
-0.8461538461538463,-0.3333333333333334,0.08343094246835614,0.5953348596144559,2.128637516574124
-0.7948717948717949,-0.3333333333333334,0.08099904191102025,0.5724316531594327,2.0492724009154624
-0.7435897435897436,-0.3333333333333334,0.07927393658148718,0.552800371265247,1.966757650165461
-0.6923076923076923,-0.3333333333333334,0.07826299561300587,0.5368803883782804,1.8819748612873863
-0.641025641025641,-0.3333333333333334,0.07797056505692535,0.5250589693647494,1.7965832652486573
-0.5897435897435899,-0.3333333333333334,0.07839790589848494,0.5176428426780388,1.7134007367248252
-0.5384615384615385,-0.3333333333333334,0.07954317598669158,0.5148331888319602,1.636786839382288
-0.4871794871794872,-0.3333333333333334,0.0814014564196639,0.5167080445557835,1.5727541124536235
-0.4358974358974359,-0.3333333333333334,0.08396482159546848,0.5232152244776667,1.528316573014486
-0.3846153846153846,-0.3333333333333334,0.0872224508474333,0.5341770702364239,1.509692938502483
-0.3333333333333334,-0.3333333333333334,0.091160778396977,0.5493061443340546,1.519874579485382
-0.282051282051282,-0.3333333333333334,0.09576367733303082,0.5682290648541475,1.557196062683393
-0.23076923076923084,-0.3333333333333334,0.10101267250969892,0.5905145772523976,1.6161510916747457
-0.17948717948717952,-0.3333333333333334,0.10688717667287984,0.6157018813249606,1.6897238857334302
-0.1282051282051282,-0.3333333333333334,0.11336474379556405,0.6433259985015942,1.771487896910374
-0.07692307692307704,-0.3333333333333334,0.12042133351826223,0.6729381751475718,1.8565807347199585
-0.025641025641025605,-0.3333333333333334,0.12803158073850485,0.7041205544222979,1.941761844535222
0.02564102564102555,-0.3333333333333334,0.13616906474319235,0.7364953272535071,2.0250707144560938
0.07692307692307687,-0.3333333333333334,0.14480657279265863,0.7697291805223516,2.10542970087374
0.1282051282051282,-0.3333333333333334,0.15391635370382017,0.8035341215393907,2.1823243492864073
0.17948717948717952,-0.3333333333333334,0.1634703576985106,0.8376657653958302,2.2555810911552037
0.23076923076923084,-0.3333333333333334,0.1734404595404242,0.8719200316241238,2.325223610184388
0.28205128205128194,-0.3333333333333334,0.18379866274266998,0.9061289953881977,2.3913837918712804
0.33333333333333326,-0.3333333333333334,0.19451728335603402,0.9401564332847498,2.4542479612139463
0.3846153846153846,-0.3333333333333334,0.20556911252081855,0.9738934251830946,2.5140251236106943
0.4358974358974359,-0.3333333333333334,0.21692755756471227,1.0072542326990328,2.570928658030747
0.4871794871794872,-0.3333333333333334,0.228566761944347,1.0401725719139088,2.6251661363499132
0.5384615384615383,-0.3333333333333334,0.24046170475404471,1.0725983274081485,2.6769340044803447
0.5897435897435896,-0.3333333333333334,0.25258828086166796,1.1044947094579025,2.726415139999997
0.641025641025641,-0.3333333333333334,0.2649233629826142,1.1358358294958237,2.7737780835752286
0.6923076923076923,-0.3333333333333334,0.27744484717576556,1.1666046549375657,2.8191772176807026
0.7435897435897436,-0.3333333333333334,0.2901316833485832,1.1967912988252118,2.8627534555651732
0.7948717948717947,-0.3333333333333334,0.3029638924024187,1.22639159925274,2.9046351794640692
0.846153846153846,-0.3333333333333334,0.3159225716438301,1.2554059460182996,2.9449392742446365
0.8974358974358974,-0.3333333333333334,0.3289898900431145,1.2838383159396347,2.9837721679215155
0.9487179487179487,-0.3333333333333334,0.3421490748468161,1.3116954828522944,3.021230830114296
1.0,-0.3333333333333334,0.35538439095488217,1.3389863729324658,3.057403703450193

-1.0,-0.282051282051282,0.09998019203957131,0.7105114386813178,2.410385733502145
-0.9487179487179487,-0.282051282051282,0.09550303440792751,0.6810863778782834,2.3459455379538423
-0.8974358974358974,-0.282051282051282,0.09168647170338673,0.6533928494264525,2.2782847060835993
-0.8461538461538463,-0.282051282051282,0.08854601996056966,0.6278351781204465,2.207316440722205
-0.7948717948717949,-0.282051282051282,0.08609465576057795,0.6048382143979314,2.1330644200320528
-0.7435897435897436,-0.282051282051282,0.08434264137119696,0.5848315446896408,2.0557446590158803
-0.6923076923076923,-0.282051282051282,0.08329738356808702,0.5682290648541475,1.9758934943876931
-0.641025641025641,-0.282051282051282,0.08296333015165702,0.5554051090856562,1.8945592969307565
-0.5897435897435899,-0.282051282051282,0.08334190716562295,0.5466693550985862,1.8135686412644545
-0.5384615384615385,-0.282051282051282,0.08443149866661459,0.5422435682909397,1.7358443640460401
-0.4871794871794872,-0.282051282051282,0.08622746964483685,0.5422435682909394,1.6656655565009473
-0.4358974358974359,-0.282051282051282,0.08872223141613755,0.5466693550985862,1.6086072425274285
-0.3846153846153846,-0.282051282051282,0.09190534756049784,0.555405109085656,1.570779087888158
-0.3333333333333334,-0.282051282051282,0.09576367733303082,0.5682290648541475,1.557196062683393
-0.282051282051282,-0.282051282051282,0.10028155247576498,0.5848315446896408,1.569873614590749
-0.23076923076923084,-0.282051282051282,0.10544098255533818,0.6048382143979314,1.6069269500615335
-0.17948717948717952,-0.282051282051282,0.11122188337281491,0.6278351781204465,1.6634156569318577
-0.1282051282051282,-0.282051282051282,0.11760232265150661,0.6533928494264525,1.7332364053517852
-0.07692307692307704,-0.282051282051282,0.12455877710596353,0.6810863778782834,1.8107775132868336
-0.025641025641025605,-0.282051282051282,0.1320663951154919,0.7105114386813178,1.8917106517222817
0.02564102564102555,-0.282051282051282,0.14009925954248592,0.7412951241244872,1.9730690784532328
0.07692307692307687,-0.282051282051282,0.1486306457149964,0.7731023486215838,2.0529934029300914
0.1282051282051282,-0.282051282051282,0.15763327019480355,0.8056385571068583,2.1304129841137667
0.17948717948717952,-0.282051282051282,0.16707952663575076,0.838649654533874,2.2047772493421225
0.23076923076923084,-0.282051282051282,0.17694170576222534,0.871920031624124,2.2758614709856695
0.28205128205128194,-0.282051282051282,0.18719219722837677,0.9052694271094519,2.3436368515194492
0.33333333333333326,-0.282051282051282,0.1978036718238907,0.9385491993543562,2.408187331277716
0.3846153846153846,-0.282051282051282,0.20874924314740095,0.9716384180722761,2.4696577473126475
0.4358974358974359,-0.282051282051282,0.22000260845592878,1.0044400488562735,2.528222182171639
0.4871794871794872,-0.282051282051282,0.23153816890658474,1.0368773956410924,2.5840650261104017
0.5384615384615383,-0.282051282051282,0.24333112982954352,1.0688908878529213,2.637369939918437
0.5897435897435896,-0.282051282051282,0.2553575820083105,1.1004352453323274,2.688313682361203
0.641025641025641,-0.282051282051282,0.26759456519785374,1.1314770196261612,2.7370629064618495
0.6923076923076923,-0.282051282051282,0.2800201152895614,1.1619924897637204,2.783772746769633
0.7435897435897436,-0.282051282051282,0.29261329664241575,1.1919658798660755,2.8285864678982495
0.7948717948717947,-0.282051282051282,0.30535422115159117,1.221387861581227,2.871635723487363
0.846153846153846,-0.282051282051282,0.31822405562867484,1.2502543039866496,2.913041148237203
0.8974358974358974,-0.282051282051282,0.33120501903139354,1.2785652355807677,2.9529131137011166
0.9487179487179487,-0.282051282051282,0.3442803710141511,1.3063239861770406,2.9913525458468584
1.0,-0.282051282051282,0.35743439318194126,1.3335364802011485,3.0284517443411287

-1.0,-0.23076923076923084,0.10573907054270526,0.743083235104872,2.472310959318576
-0.9487179487179487,-0.23076923076923084,0.10127045984086624,0.7143071235235885,2.411649659450741
-0.8974358974358974,-0.23076923076923084,0.0974545525625019,0.6871115553899343,2.3481002926175982
-0.8461538461538463,-0.23076923076923084,0.0943066794552414,0.6618631419848089,2.2815703042948225
-0.7948717948717949,-0.23076923076923084,0.09183969486317212,0.6389488047612324,2.212042945541645
-0.7435897435897436,-0.23076923076923084,0.09006380560066685,0.6187629201566198,2.1396321411242636
-0.6923076923076923,-0.23076923076923084,0.08898643221488767,0.6016904566083081,2.064667336537982
-0.641025641025641,-0.23076923076923084,0.08861210653407658,0.5880868969824165,1.987820615714576
-0.5897435897435899,-0.23076923076923084,0.08894240844202139,0.5782565578140506,1.9102873802269003
-0.5384615384615385,-0.23076923076923084,0.08997594371931816,0.5724316531594327,1.8340197717316054
-0.4871794871794872,-0.23076923076923084,0.09170836360119905,0.5707548542707834,1.7619741058754437
-0.4358974358974359,-0.23076923076923084,0.09413242547830825,0.5732679485666079,1.6982528501953387
-0.3846153846153846,-0.23076923076923084,0.09723809297212638,0.5799084279929616,1.6479096667627056
-0.3333333333333334,-0.23076923076923084,0.10101267250969936,0.5905145772523976,1.6161510916747455
-0.282051282051282,-0.23076923076923084,0.10544098255533862,0.6048382143979314,1.606926950061534
-0.23076923076923084,-0.23076923076923084,0.11050555087206648,0.6225630524525112,1.6214926053483816
-0.17948717948717952,-0.23076923076923084,0.11618683461205892,0.6433259985015942,1.6578887348371514
-0.1282051282051282,-0.23076923076923084,0.1224634576878798,0.6667386812258367,1.711740123491583
-0.07692307692307704,-0.23076923076923084,0.12931245975555594,0.6924069879747281,1.7777686963387793
-0.025641025641025605,-0.23076923076923084,0.13670955123361628,0.7199471645262423,1.8510916982849126
0.02564102564102555,-0.23076923076923084,0.14462936906558754,0.7489978390428838,1.9278664963496626
0.07692307692307687,-0.23076923076923084,0.15304572837501773,0.7792279995118438,2.0053839197446397
0.1282051282051282,-0.23076923076923084,0.16193186572510498,0.8103414003988805,2.081886041230042
0.17948717948717952,-0.23076923076923084,0.17126067034046732,0.8420780994593184,2.1563151115273977
0.23076923076923084,-0.23076923076923084,0.18100490033857453,0.8742138766841259,2.2280906545168713
0.28205128205128194,-0.23076923076923084,0.19113738171804373,0.9065582260187002,2.296941594838734
0.33333333333333326,-0.23076923076923084,0.2016311885303712,0.9389514924465605,2.3627898675011396
0.3846153846153846,-0.23076923076923084,0.21245980329658432,0.9712615928071486,2.4256733916792816
0.4358974358974359,-0.23076923076923084,0.2235972573028735,1.0033806329041726,2.485696532520997
0.4871794871794872,-0.23076923076923084,0.2350182509076113,1.0352216279221498,2.542998874855865
0.5384615384615383,-0.23076923076923084,0.2466982544102203,1.066715451276881,2.5977358830243737
0.5897435897435896,-0.23076923076923084,0.2586135903686606,1.0978080773527534,2.65006716053307
0.641025641025641,-0.23076923076923084,0.2707414985094525,1.1284581425307014,2.700149522130973
0.6923076923076923,-0.23076923076923084,0.2830601845576468,1.1586348223384833,2.748133089613845
0.7435897435897436,-0.23076923076923084,0.2955488544314382,1.1883160066115432,2.794159271335352
0.7948717948717947,-0.23076923076923084,0.3081877353059812,1.2174867460424224,2.838359901394539
0.846153846153846,-0.23076923076923084,0.32095808506247714,1.246137939947274,2.8808570797324
0.8974358974358974,-0.23076923076923084,0.3338421916110015,1.2742652346736996,2.9217634232190113
0.9487179487179487,-0.23076923076923084,0.34682336351736365,1.3018681035363429,2.9611825453114666
1.0,-0.23076923076923084,0.3598859132835108,1.3289490816290486,2.999209650364481

-1.0,-0.17948717948717952,0.11210535015714784,0.7764529126045747,2.5312126634013405
-0.9487179487179487,-0.17948717948717952,0.1076511187619067,0.7484095171629754,2.47398531217728
-0.8974358974358974,-0.17948717948717952,0.10384104945393124,0.7218131284396745,2.4141679664898548
-0.8461538461538463,-0.17948717948717952,0.1006902513305028,0.6969949277516974,2.351671042553831
-0.7948717948717949,-0.17948717948717952,0.09821142401728045,0.6743054636427479,2.2864585710752015
-0.7435897435897436,-0.17948717948717952,0.09641469083587717,0.6541042135869928,2.2185858775131924
-0.6923076923076923,-0.17948717948717952,0.09530746301101045,0.6367457536480083,2.1482570221441635
-0.641025641025641,-0.17948717948717952,0.09489433868057784,0.6225630524525114,2.075910239946502
-0.5897435897435899,-0.17948717948717952,0.09517703956883095,0.6118490400684642,2.002340227910556
-0.5384615384615385,-0.17948717948717952,0.09615438714236246,0.6048382143979314,1.9288620630452262
-0.4871794871794872,-0.17948717948717952,0.09782231893927706,0.6016904566083081,1.857505676856315
-0.4358974358974359,-0.17948717948717952,0.10017394459845308,0.6024792558253473,1.7911911721028333
-0.3846153846153846,-0.17948717948717952,0.10319963997573867,0.6071860958399546,1.7337672490161866
-0.3333333333333334,-0.17948717948717952,0.10688717667287984,0.6157018813249606,1.6897238857334302
-0.282051282051282,-0.17948717948717952,0.11122188337281491,0.6278351781204465,1.6634156569318583
-0.23076923076923084,-0.17948717948717952,0.11618683461205892,0.6433259985015942,1.657888734837152
-0.17948717948717952,-0.17948717948717952,0.12176306205588405,0.6618631419848089,1.6738296387262368
-0.1282051282051282,-0.17948717948717952,0.12792978298991908,0.6831028484319064,1.7093031091225095
-0.07692307692307704,-0.17948717948717952,0.13466464060457906,0.7066867188362598,1.7604674593635588
-0.025641025641025605,-0.17948717948717952,0.14194395071553823,0.7322573724133523,1.822772839259889
0.02564102564102555,-0.17948717948717952,0.14974294981309688,0.7594709492167939,1.891978402714583
0.07692307692307687,-0.17948717948717952,0.15803603973652036,0.7880061703881223,1.964678875672338
0.1282051282051282,-0.17948717948717952,0.16679702479197323,0.817570130928734,2.0384065408645466
0.17948717948717952,-0.17948717948717952,0.17599933773811216,0.8479012879284626,2.111506009636326
0.23076923076923084,-0.17948717948717952,0.18561625171575136,0.8787702358144438,2.1829396897506017
0.28205128205128194,-0.17948717948717952,0.19562107586412347,0.9099788700388491,2.2521051150295834
0.33333333333333326,-0.17948717948717952,0.20598733301709382,0.9413584773376036,2.31869138004737
0.3846153846153846,-0.17948717948717952,0.21668891848473804,0.9727671928908754,2.3825758950289058
0.4358974358974359,-0.17948717948717952,0.22770023948117535,1.0040871595606367,2.4437537637023024
0.4871794871794872,-0.17948717948717952,0.23899633524642105,1.0352216279221498,2.5022909283231414
0.5384615384615383,-0.17948717948717952,0.25055297832160184,1.0660921555202785,2.558293714792174
0.5897435897435896,-0.17948717948717952,0.2623467577711778,1.0966360015101977,2.611889357250363
0.641025641025641,-0.17948717948717952,0.2743551454045683,1.1268037672707816,2.663213745168054
0.6923076923076923,-0.17948717948717952,0.28655654623750904,1.1565573019828195,2.712403870325501
0.7435897435897436,-0.17948717948717952,0.29893033455728757,1.1858678714801698,2.759593308812314
0.7948717948717947,-0.17948717948717952,0.311456877023768,1.2147145760765685,2.8049096493482395
0.846153846153846,-0.17948717948717952,0.3241175442583044,1.243082996179343,2.8484731594349193
0.8974358974358974,-0.17948717948717952,0.33689471235399493,1.2709640414778536,2.8903962295012553
0.9487179487179487,-0.17948717948717952,0.34977175569138197,1.2983529789673744,2.9307832971893975
1.0,-0.17948717948717952,0.3627330323713136,1.3252486160590309,2.969731059342007

-1.0,-0.1282051282051282,0.11905526900166441,0.8103414003988805,2.5873032946974996
-0.9487179487179487,-0.1282051282051282,0.11462097325752696,0.783087425979311,2.533196426910218
-0.8974358974358974,-0.1282051282051282,0.11082170643113054,0.7571624759197828,2.476763500412064
-0.8461538461538463,-0.1282051282051282,0.1076723227228098,0.7328649981906998,2.417921803570305
-0.7948717948717949,-0.1282051282051282,0.10518533704486943,0.710511438681318,2.356627635329133
-0.7435897435897436,-0.1282051282051282,0.10337076297206105,0.690427767181514,2.292902796459212
-0.6923076923076923,-0.1282051282051282,0.10223598034172321,0.6729381751475718,2.2268743368091246
-0.641025641025641,-0.1282051282051282,0.1017856361196463,0.6583512750451552,2.1588330254027825
-0.5897435897435899,-0.1282051282051282,0.102021581298946,0.6469446138979706,2.089316870393139
-0.5384615384615385,-0.1282051282051282,0.10294284561956912,0.6389488047612324,2.0192248827535764
-0.4871794871794872,-0.1282051282051282,0.10454565083027623,0.6345329526917209,1.9499597734750416
-0.4358974358974359,-0.1282051282051282,0.10682346211401716,0.6337931707923863,1.8835804697325895
-0.3846153846153846,-0.1282051282051282,0.10976707621519699,0.6367457536480083,1.8229094497820824
-0.3333333333333334,-0.1282051282051282,0.11336474379556405,0.6433259985015942,1.7714878969103736
-0.282051282051282,-0.1282051282051282,0.11760232265150661,0.6533928494264525,1.733236405351785
-0.23076923076923084,-0.1282051282051282,0.1224634576878798,0.6667386812258367,1.7117401234915839
-0.17948717948717952,-0.1282051282051282,0.12792978298991908,0.6831028484319064,1.7093031091225093
-0.1282051282051282,-0.1282051282051282,0.13398114098061198,0.7021872509019749,1.726200792976877
-0.07692307692307704,-0.1282051282051282,0.14059581349912165,0.7236721545936498,1.760583516568423
-0.025641025641025605,-0.1282051282051282,0.1477507596775527,0.7472307925858361,1.8090953269732652
0.02564102564102555,-0.1282051282051282,0.1554218557098026,0.7725417318845051,1.867818467413861
0.07692307692307687,-0.1282051282051282,0.16358413197084642,0.7992984906504641,1.933071244862333
0.1282051282051282,-0.1282051282051282,0.1722120034260608,0.8272163242562969,2.001839098198336
0.17948717948717952,-0.1282051282051282,0.18127948983418962,0.85603641175653,2.0718794038106085
0.23076923076923084,-0.1282051282051282,0.19076042286050443,0.8855278564142799,2.141639910020662
0.28205128205128194,-0.1282051282051282,0.20062863784710583,0.9154879839355996,2.2101104794916706
0.33333333333333326,-0.1282051282051282,0.21085814860745655,0.9457414120669612,2.2766751147646507
0.3846153846153846,-0.1282051282051282,0.22142330419916378,0.9761383078241919,2.34099042588958
0.4358974358974359,-0.1282051282051282,0.23229892716534506,1.006552170275656,2.402894942495629
0.4871794871794872,-0.1282051282051282,0.24346043320831479,1.0368773956410924,2.46234500764431
0.5384615384615383,-0.1282051282051282,0.2548839326628398,1.067026808023924,2.5193709297260307
0.5897435897435896,-0.1282051282051282,0.26654631446705634,1.0969292781517903,2.5740476313110205
0.641025641025641,-0.1282051282051282,0.2784253135884436,1.1265275050909513,2.6264753128565266
0.6923076923076923,-0.1282051282051282,0.2904995630538054,1.1557760009579008,2.6767668935462723
0.7435897435897436,-0.1282051282051282,0.3027486318620909,1.184639294168131,2.7250399809462507
0.7948717948717947,-0.1282051282051282,0.31515305013422035,1.2130903505053439,2.7714118421004676
0.846153846153846,-0.1282051282051282,0.3276943228829645,1.2411092011933027,2.8159963510770667
0.8974358974358974,-0.1282051282051282,0.3403549337762817,1.268681761463551,2.858902229705725
0.9487179487179487,-0.1282051282051282,0.3531183402272773,1.2957988204587119,2.900232127686855
1.0,-0.1282051282051282,0.36596896108030075,1.3224551826559245,2.940082241286833

-1.0,-0.07692307692307704,0.12656368977595855,0.8445126751762237,2.6407875170089383
-0.9487179487179487,-0.07692307692307704,0.12215458054937889,0.8180824916755021,2.5895193431727677
-0.8974358974358974,-0.07692307692307704,0.11837083459011266,0.7928769977050016,2.536157392347594
-0.8461538461538463,-0.07692307692307704,0.11522702127220752,0.7691647667471644,2.480627211474713
-0.7948717948717949,-0.07692307692307704,0.11273544349433529,0.7472307925858361,2.4228834783671225
-0.7435897435897436,-0.07692307692307704,0.11090598082876779,0.7273695986498261,2.362929039371137
-0.6923076923076923,-0.07692307692307704,0.10974596090448197,0.7098760136553681,2.300843008402469
-0.641025641025641,-0.07692307692307704,0.10926006248238229,0.6950338204819209,2.236821566269724
-0.5897435897435899,-0.07692307692307704,0.10945025288640009,0.6831028484319064,2.1712358388165733
-0.5384615384615385,-0.07692307692307704,0.11031576153594846,0.6743054636427477,2.104711105149167
-0.4871794871794872,-0.07692307692307704,0.11185309032417434,0.6688137317572793,2.0382289774300393
-0.4358974358974359,-0.07692307692307704,0.11405606054966722,0.6667386812258367,1.973246072641463
-0.3846153846153846,-0.07692307692307704,0.11691589508659783,0.6681230046572728,1.911804731215553
-0.3333333333333334,-0.07692307692307704,0.12042133351826223,0.6729381751475718,1.856580734719959
-0.282051282051282,-0.07692307692307704,0.12455877710596397,0.6810863778782834,1.8107775132868338
-0.23076923076923084,-0.07692307692307704,0.1293124597555555,0.6924069879747279,1.7777686963387798
-0.17948717948717952,-0.07692307692307704,0.1346646406045795,0.7066867188362596,1.760467459363559
-0.1282051282051282,-0.07692307692307704,0.14059581349912165,0.72367215459365,1.760583516568423
-0.07692307692307704,-0.07692307692307704,0.14708492846526156,0.743083235104872,1.7781049523521013
-0.025641025641025605,-0.07692307692307704,0.15410962029816355,0.7646263722355642,1.8113020379811822
0.02564102564102555,-0.07692307692307704,0.16164643957612457,0.7880061703881223,1.8572506912577957
0.07692307692307687,-0.07692307692307704,0.16967108173327405,0.8129351035305907,1.91257595453874
0.1282051282051282,-0.07692307692307704,0.17815861026437974,0.8391408740256743,1.9740796309421016
0.17948717948717952,-0.07692307692307704,0.1870836706570289,0.8663714831810274,2.0390940041912238
0.23076923076923084,-0.07692307692307704,0.19642069221877678,0.894398252048699,2.1055849372252564
0.28205128205128194,-0.07692307692307704,0.206144075560045,0.9230171442945867,2.1721028126194155
0.33333333333333326,-0.07692307692307704,0.21622836408117285,0.9520487786481224,2.2376714334274146
0.3846153846153846,-0.07692307692307704,0.22664839837200468,0.9813375005258025,2.301669462226465
0.4358974358974359,-0.07692307692307704,0.23737945294763874,1.0107498337584482,2.3637285267424324
0.4871794871794872,-0.07692307692307704,0.24839735520214967,1.0401725719139088,2.4236543116605267
0.5384615384615383,-0.07692307692307704,0.2596785868558791,1.0695107066353238,2.4813689337063893
0.5897435897435896,-0.07692307692307704,0.27120036849791385,1.0986853346872314,2.536870335872919
0.641025641025641,-0.07692307692307704,0.2829407280840308,1.1276316391398045,2.5902043286572933
0.6923076923076923,-0.07692307692307704,0.29487855444470856,1.1562970039356835,2.6414456509802364
0.7435897435897436,-0.07692307692307704,0.3069936369930084,1.184639294168131,2.6906853095757173
0.7948717948717947,-0.07692307692307704,0.31926669290471343,1.2126253153035367,2.7380222244414636
0.846153846153846,-0.07692307692307704,0.33167938308036504,1.240229451694882,2.7835577997739795
0.8974358974358974,-0.07692307692307704,0.34421431819822357,1.267432476549403,2.8273924692796735
0.9487179487179487,-0.07692307692307704,0.3568550561361161,1.2942205207511421,2.8696235665335403
1.0,-0.07692307692307704,0.3695860919854206,1.3205841855711657,2.9103440793222024

-1.0,-0.025641025641025605,0.134604369384014,0.8787702358144438,2.6918579086740597
-0.9487179487179487,-0.025641025641025605,0.13022536853572841,0.8531802811769966,2.643176590423689
-0.8974358974358974,-0.025641025641025605,0.12646159270170587,0.8287225385244938,2.592605402578073
-0.8461538461538463,-0.025641025641025605,0.12332729994306613,0.805638557106858,2.540078266036417
-0.7948717948717949,-0.025641025641025605,0.12083455668227794,0.7841846695961698,2.485551368726526
-0.7435897435897436,-0.025641025641025605,0.11899308639198747,0.7646263722355642,2.429017124701021
-0.6923076923076923,-0.025641025641025605,0.11781014509100896,0.7472307925858361,2.3705244436365187
-0.641025641025641,-0.025641025641025605,0.11729042693931602,0.7322573724133523,2.3102077566757706
-0.5897435897435899,-0.025641025641025605,0.11743600248365293,0.7199471645262425,2.248327801835825
-0.5384615384615385,-0.025641025641025605,0.11824629124838637,0.7105114386813178,2.185327345292863
-0.4871794871794872,-0.025641025641025605,0.11971806943012142,0.7041205544222979,2.121904013685729
-0.4358974358974359,-0.025641025641025605,0.12184551248275177,0.7008942164008432,2.0590987043926607
-0.3846153846153846,-0.025641025641025605,0.12462027141781773,0.7008942164008432,1.9983891829666403
-0.3333333333333334,-0.025641025641025605,0.12803158073850485,0.7041205544222979,1.9417618445352223
-0.282051282051282,-0.025641025641025605,0.1320663951154919,0.7105114386813178,1.891710651722282
-0.23076923076923084,-0.025641025641025605,0.13670955123361628,0.7199471645262425,1.8510916982849124
-0.17948717948717952,-0.025641025641025605,0.14194395071553823,0.7322573724133523,1.8227728392598885
-0.1282051282051282,-0.025641025641025605,0.1477507596775527,0.7472307925858361,1.809095326973265
-0.07692307692307704,-0.025641025641025605,0.15410962029816355,0.7646263722355642,1.8113020379811822
-0.025641025641025605,-0.025641025641025605,0.1609988697766318,0.7841846695961694,1.8291872471736625
0.02564102564102555,-0.025641025641025605,0.1683957622121568,0.805638557106858,1.8611567971782286
0.07692307692307687,-0.025641025641025605,0.17627668922350725,0.8287225385244938,1.9046646978751227
0.1282051282051282,-0.025641025641025605,0.1846173955275412,0.8531802811769966,1.9567990478414532
0.17948717948717952,-0.025641025641025605,0.19339318617456414,0.8787702358144436,2.0147777656115893
0.23076923076923084,-0.025641025641025605,0.20257912266958433,0.9052694271094521,2.076239537194253
0.28205128205128194,-0.025641025641025605,0.21215020576347277,0.9324756354549986,2.1393420670251553
0.33333333333333326,-0.025641025641025605,0.22208154325185037,0.960208260352998,2.202736570791949
0.3846153846153846,-0.025641025641025605,0.23234850165105048,0.9883081719877196,2.26548602320767
0.4358974358974359,-0.025641025641025605,0.24292684111304563,1.0166368379617845,2.32697115837306
0.4871794871794872,-0.025641025641025605,0.25379283338262626,1.0450749724915587,2.38680580756571
0.5384615384615383,-0.025641025641025605,0.26492336298261376,1.0735209078190517,2.4447688491857233
0.5897435897435896,-0.025641025641025605,0.27629601213275246,1.1018888403673048,2.500752889078052
0.641025641025641,-0.025641025641025605,0.28788913016468154,1.1301070619227642,2.554727032322196
0.6923076923076923,-0.025641025641025605,0.29968188839151866,1.1581162509560297,2.6067105451131507
0.7435897435897436,-0.025641025641025605,0.3116543215303249,1.1858678714801698,2.656754539116658
0.7948717948717947,-0.025641025641025605,0.32378735686496585,1.2133227060134462,2.704929400043968
0.846153846153846,-0.025641025641025605,0.33606283238214685,1.2404495342293842,2.7513162578287083
0.8974358974358974,-0.025641025641025605,0.3484635051216307,1.2672239585877716,2.7960012690681806
0.9487179487179487,-0.025641025641025605,0.36097305095967513,1.2936273715540036,2.839071841850709
1.0,-0.025641025641025605,0.37357605699906404,1.3196460549896534,2.880614194736346

-1.0,0.02564102564102555,0.1431502239182305,0.9129528565018878,2.7406931166707915
-0.9487179487179487,0.02564102564102555,0.13880590665148285,0.8882055376995401,2.6943742051487476
-0.8974358974358974,0.02564102564102555,0.135066263181296,0.8645081993197947,2.6463443674836404
-0.8461538461538463,0.02564102564102555,0.13194521726620945,0.8420780994593184,2.59654540905073
-0.7948717948717949,0.02564102564102555,0.12945457730803023,0.8211456793034411,2.544936512526783
-0.7435897435897436,0.02564102564102555,0.12760389084867674,0.8019499617983681,2.4915046617930603
-0.6923076923076923,0.02564102564102555,0.12640032444879568,0.7847323897659622,2.436279539444972
-0.641025641025641,0.02564102564102555,0.12584857206829314,0.7697291805223516,2.3793545630954
-0.5897435897435899,0.02564102564102555,0.12595079438173595,0.7571624759197826,2.3209161250211285
-0.5384615384615385,0.02564102564102555,0.12670659066495826,0.7472307925858361,2.261283326169643
-0.4871794871794872,0.02564102564102555,0.12811300401759995,0.7400994876258884,2.20096015172419
-0.4358974358974359,0.02564102564102555,0.13016455977919206,0.7358920999144667,2.1407003372914106
-0.3846153846153846,0.02564102564102555,0.1328533360959514,0.7346834575371424,2.0815807991247213
-0.3333333333333334,0.02564102564102555,0.13616906474319235,0.7364953272535073,2.0250707144560938
-0.282051282051282,0.02564102564102555,0.14009925954248637,0.7412951241244872,1.9730690784532323
-0.23076923076923084,0.02564102564102555,0.14462936906558754,0.7489978390428838,1.9278664963496628
-0.17948717948717952,0.02564102564102555,0.14974294981309733,0.7594709492167939,1.8919784027145832
-0.1282051282051282,0.02564102564102555,0.1554218557098026,0.7725417318845054,1.8678184674138607
-0.07692307692307704,0.02564102564102555,0.161646439576125,0.7880061703881225,1.8572506912577955
-0.025641025641025605,0.02564102564102555,0.16839576221215724,0.805638557106858,1.861156797178229
0.02564102564102555,0.02564102564102555,0.17564780485530873,0.8252009543529741,1.8792059782184145
0.07692307692307687,0.02564102564102555,0.1833796810258317,0.8464518364966911,1.9099431888036806
0.1282051282051282,0.02564102564102555,0.1915678441329809,0.8691534539605406,1.9511502086064818
0.17948717948717952,0.02564102564102555,0.2001882876521912,0.893077683436879,2.0003087405276716
0.23076923076923084,0.02564102564102555,0.20921673517349282,0.9180103224429577,2.054993864989776
0.28205128205128194,0.02564102564102555,0.2186288181376317,0.9437539305670228,2.1131139643695445
0.33333333333333326,0.02564102564102555,0.22840023959550848,0.9701294100420432,2.1730021953518857
0.3846153846153846,0.02564102564102555,0.23850692282847508,0.9969765606557772,2.2334075780713962
0.4358974358974359,0.02564102564102555,0.2489251441356033,1.024153849791241,2.2934360848932336
0.4871794871794872,0.02564102564102555,0.2596316495171922,1.051537620019785,2.352476879626682
0.5384615384615383,0.02564102564102555,0.27060375535365067,1.079020925083057,2.410132564457528
0.5897435897435896,0.02564102564102555,0.2818194334911719,1.1065121486096585,2.4661609772005337
0.641025641025641,0.02564102564102555,0.29325738139933843,1.1339335240555668,2.520429881328922
0.6923076923076923,0.02564102564102555,0.3048970782626039,1.1612196423115937,2.572883152590193
0.7435897435897436,0.02564102564102555,0.316718828011036,1.1883160066115432,2.6235162230588025
0.7948717948717947,0.02564102564102555,0.3287037903908896,1.2151776730705997,2.6723585745136478
0.846153846153846,0.02564102564102555,0.3408340012283628,1.24176799898282,2.7194614243249693
0.8974358974358974,0.02564102564102555,0.35309238305660307,1.2680575091845747,2.7648891581801998
0.9487179487179487,0.02564102564102555,0.36546274726298433,1.2940228825253361,2.8087134312616544
1.0,0.02564102564102555,0.3779297888769868,1.3196460549896534,2.851009153555437

-1.0,0.07692307692307687,0.15217358442460371,0.9469301199076847,2.787457429309958
-0.9487179487179487,0.07692307692307687,0.1478681673174158,0.9230171442945867,2.743301048307577
-0.8974358974358974,0.07692307692307687,0.14415651852991296,0.9000807522897818,2.697590946642299
-0.8461538461538463,0.07692307692307687,0.14105220801438945,0.8783164638037182,2.6502760728372317
-0.7948717948717949,0.07692307692307687,0.13856676754768138,0.8579314750223608,2.601319187246814
-0.7435897435897436,0.07692307692307687,0.13670955123361628,0.8391408740256743,2.550704775576154
-0.6923076923076923,0.07692307692307687,0.13548761997502767,0.8221625857172703,2.498450187408422
-0.641025641025641,0.07692307692307687,0.13490565286070177,0.8072110914917956,2.4446211493461503
-0.5897435897435899,0.07692307692307687,0.13496588777694773,0.7944901191472171,2.3893530830842495
-0.5384615384615385,0.07692307692307687,0.1356680928158247,0.7841846695961696,2.3328798609561545
-0.4871794871794872,0.07692307692307687,0.1370095692436979,0.7764529126045745,2.2755715491634723
-0.4358974358974359,0.07692307692307687,0.1389851859506286,0.7714186091323296,2.217981912845264
-0.3846153846153846,0.07692307692307687,0.1415874444615759,0.7691647667471646,2.1609042750162475
-0.3333333333333334,0.07692307692307687,0.14480657279265863,0.7697291805223516,2.10542970087374
-0.282051282051282,0.07692307692307687,0.1486306457149964,0.7731023486215838,2.0529934029300914
-0.23076923076923084,0.07692307692307687,0.15304572837501773,0.7792279995118438,2.0053839197446397
-0.17948717948717952,0.07692307692307687,0.15803603973652036,0.7880061703881223,1.9646788756723381
-0.1282051282051282,0.07692307692307687,0.16358413197084642,0.7992984906504641,1.9330712448623333
-0.07692307692307704,0.07692307692307687,0.16967108173327405,0.8129351035305907,1.9125759545387404
-0.025641025641025605,0.07692307692307687,0.17627668922350725,0.8287225385244938,1.904664697875123
0.02564102564102555,0.07692307692307687,0.18337968102583124,0.8464518364966911,1.9099431888036806
0.07692307692307687,0.07692307692307687,0.1909579129436838,0.865906312778828,1.9280048880993381
0.1282051282051282,0.07692307692307687,0.19898856936311793,0.886868489549034,1.9575300359861778
0.17948717948717952,0.07692307692307687,0.20744835607634338,0.9091259004322652,1.9965828801163545
0.23076923076923084,0.07692307692307687,0.21631368394555084,0.9324756354549986,2.0429792058699916
0.28205128205128194,0.07692307692307687,0.2255608412647896,0.9567276313887498,2.09460029576929
0.33333333333333326,0.07692307692307687,0.23516615316173395,0.9817068108555831,2.1495913211956963
0.3846153846153846,0.07692307692307687,0.24510612685275568,1.0072542326990324,2.206445047378512
0.4358974358974359,0.07692307692307687,0.2553575820083105,1.0332274416475986,2.264004254670695
0.4871794871794872,0.07692307692307687,0.2658977658894064,1.0595002056887677,2.321420371311379
0.5384615384615383,0.07692307692307687,0.27670445327187077,1.0859618136074287,2.378096196567872
0.5897435897435896,0.07692307692307687,0.2877560314786147,1.1125160803742988,2.4336288861606374
0.641025641025641,0.07692307692307687,0.29903157108955947,1.139080180182736,2.487760550300256
0.6923076923076923,0.07692307692307687,0.31051088309526564,1.1655833997156047,2.5403385676373382
0.7435897435897436,0.07692307692307687,0.3221745634065196,1.1919658798660755,2.5912851373511474
0.7948717948717947,0.07692307692307687,0.33400402573244126,1.2181773936342482,2.6405746014433924
0.846153846153846,0.07692307692307687,0.345981523899364,1.2441761914768108,2.6882168888408144
0.8974358974358974,0.07692307692307687,0.3580901647074535,1.2699279327301558,2.734245599581743
0.9487179487179487,0.07692307692307687,0.3703139124176118,1.2954047123541654,2.778709522274501
1.0,0.07692307692307687,0.3826375859333111,1.3205841855711657,2.821666652944397

-1.0,0.1282051282051282,0.161646439576125,0.980598060516739,2.8323011424491797
-0.9487179487179487,0.1282051282051282,0.1573837739800501,0.9575032011031483,2.790129217356448
-0.8974358974358974,0.1282051282051282,0.15370367413138641,0.9353191487550148,2.7465419498080417
-0.8461538461538463,0.1282051282051282,0.15061934008946976,0.9142220269347989,2.7014946213906446
-0.7948717948717949,0.1282051282051282,0.14814201131142957,0.894398252048699,2.6549536695188727
-0.7435897435897436,0.1282051282051282,0.14628083329107833,0.8760414058460442,2.606902785275108
-0.6923076923076923,0.1282051282051282,0.14504274677854978,0.8593480737742207,2.5573513726548147
-0.641025641025641,0.1282051282051282,0.14443240235041488,0.8445126751762237,2.5063461742529958
-0.5897435897435899,0.1282051282051282,0.1444521025139287,0.8317214229361418,2.4539870647253705
-0.5384615384615385,0.1282051282051282,0.1451017728484656,0.8211456793034408,2.4004481740795187
-0.4871794871794872,0.1282051282051282,0.14637896294028518,0.8129351035305907,2.346005517809122
-0.4358974358974359,0.1282051282051282,0.14827887708606413,0.8072110914917954,2.291071961298227
-0.3846153846153846,0.1282051282051282,0.15079443396102832,0.8040610613852901,2.2362392447800343
-0.3333333333333334,0.1282051282051282,0.15391635370382062,0.8035341215393907,2.1823243492864077
-0.282051282051282,0.1282051282051282,0.15763327019480355,0.8056385571068583,2.130412984113767
-0.23076923076923084,0.1282051282051282,0.16193186572510454,0.8103414003988803,2.081886041230042
-0.17948717948717952,0.1282051282051282,0.16679702479197323,0.817570130928734,2.0384065408645466
-0.1282051282051282,0.1282051282051282,0.1722120034260608,0.8272163242562969,2.001839098198336
-0.07692307692307704,0.1282051282051282,0.17815861026437974,0.8391408740256743,1.9740796309421016
-0.025641025641025605,0.1282051282051282,0.1846173955275412,0.8531802811769966,1.956799047841454
0.02564102564102555,0.1282051282051282,0.1915678441329809,0.8691534539605406,1.9511502086064816
0.07692307692307687,0.1282051282051282,0.19898856936311793,0.886868489549034,1.957530035986178
0.1282051282051282,0.1282051282051282,0.206857503790153,0.9061289953881977,1.9754909818993203
0.17948717948717952,0.1282051282051282,0.21515208451636703,0.9267396307264666,2.003840610504545
0.23076923076923084,0.1282051282051282,0.22384943019795234,0.9485106803466434,2.040885830547193
0.28205128205128194,0.1282051282051282,0.23292650775971113,0.9712615928071484,2.0847260173544546
0.33333333333333326,0.1282051282051282,0.242360287156965,0.9948235116663682,2.133504962266914
0.3846153846153846,0.1282051282051282,0.25212788298189537,1.0190408951389023,2.18557540496856
0.4358974358974359,0.1282051282051282,0.26220668212941556,1.0437723583867295,2.239574659145697
0.4871794871794872,0.1282051282051282,0.2725744571211326,1.0688908878529215,2.294434470215985
0.5384615384615383,0.1282051282051282,0.28320946502689903,1.0942835749110384,2.34935295784533
0.5897435897435896,0.1282051282051282,0.29409053221697556,1.1198510028016673,2.4037506279481793
0.641025641025641,0.1282051282051282,0.3051971254218748,1.145506401581668,2.457224122592885
0.6923076923076923,0.1282051282051282,0.31650940977183506,1.171174664536995,2.509504582161119
0.7435897435897436,0.1282051282051282,0.3280082946358247,1.1967912988252118,2.560423137861075
0.7948717948717947,0.1282051282051282,0.33967546818456773,1.2223013645472902,2.609883709398841
0.846153846153846,0.1282051282051282,0.3514934216679291,1.2476584407117564,2.6578422423651884
0.8974358974358974,0.1282051282051282,0.36344546442915315,1.2728236438073872,2.7042912017012464
0.9487179487179487,0.1282051282051282,0.3755157306822179,1.2977647147689226,2.749248166369777
1.0,0.1282051282051282,0.3876891790591377,1.3224551826559243,2.792747535598298

-1.0,0.17948717948717952,0.17154066213469132,1.013875115224594,2.8753613438465035
-0.9487179487179487,0.17948717948717952,0.16732423252298823,0.9915764541647445,2.835015021212293
-0.8974358974358974,0.17948717948717952,0.16367892409200913,0.9701294100420432,2.793375465853178
-0.8461538461538463,0.17948717948717952,0.16061755421954205,0.9496928304392365,2.7504035045983635
-0.7948717948717949,0.17948717948717952,0.15815105718134026,0.9304346080264911,2.7060691027733697
-0.7435897435897436,0.17948717948717952,0.15628835699535104,0.9125290827716785,2.6603561265551474
-0.6923076923076923,0.17948717948717952,0.15503626149002914,0.8961536021785235,2.6132688595073454
-0.641025641025641,0.17948717948717952,0.15439938019191457,0.8814842535603571,2.5648408449735567
-0.5897435897435899,0.17948717948717952,0.15438006808901727,0.8686908657466725,2.515146763556646
-0.5384615384615385,0.17948717948717952,0.15497839670068858,0.8579314750223606,2.4643181766290296
-0.4871794871794872,0.17948717948717952,0.15619215319692792,0.8493465496838672,2.412564011994457
-0.4358974358974359,0.17948717948717952,0.15801686758981281,0.8430533527247477,2.3601965164227017
-0.3846153846153846,0.17948717948717952,0.16044586729849142,0.839140874025674,2.307662838038003
-0.3333333333333334,0.17948717948717952,0.1634703576985106,0.8376657653958302,2.2555810911552037
-0.282051282051282,0.17948717948717952,0.16707952663575076,0.838649654533874,2.2047772493421225
-0.23076923076923084,0.17948717948717952,0.17126067034046688,0.8420780994593184,2.156315111527398
-0.17948717948717952,0.17948717948717952,0.1759993377381126,0.8479012879284626,2.111506009636326
-0.1282051282051282,0.17948717948717952,0.18127948983418962,0.8560364117565302,2.0718794038106085
-0.07692307692307704,0.17948717948717952,0.1870836706570289,0.8663714831810274,2.0390940041912238
-0.025641025641025605,0.17948717948717952,0.19339318617456414,0.8787702358144438,2.014777765611589
0.02564102564102555,0.17948717948717952,0.2001882876521912,0.893077683436879,2.000308740527671
0.07692307692307687,0.17948717948717952,0.20744835607634338,0.9091259004322649,1.9965828801163543
0.1282051282051282,0.17948717948717952,0.21515208451636703,0.9267396307264666,2.003840610504545
0.17948717948717952,0.17948717948717952,0.22327765561660629,0.9457414120669609,2.021617324184351
0.23076923076923084,0.17948717948717952,0.231802911781259,0.965956000627824,2.048837923562165
0.28205128205128194,0.17948717948717952,0.24070551601645418,0.9872139798851365,2.08401753416581
0.33333333333333326,0.17948717948717952,0.24996310180838632,1.009354524577023,2.125496552990711
0.3846153846153846,0.17948717948717952,0.259553410826435,1.0322273579739032,2.1716440137555266
0.4358974358974359,0.17948717948717952,0.2694544176320295,1.0556939863725623,2.2209944670488566
0.4871794871794872,0.17948717948717952,0.27964444093645646,1.0796283201922978,2.2723156673274985
0.5384615384615383,0.17948717948717952,0.2901022412758527,1.1039167999808661,2.3246230419868077
0.5897435897435896,0.17948717948717952,0.3008071052541692,1.1284581425307012,2.377161609717497
0.641025641025641,0.17948717948717952,0.31173891674243803,1.1531628114988246,2.4293726086904566
0.6923076923076923,0.17948717948717952,0.3228782156149821,1.177952302045891,2.480856255504201
0.7435897435897436,0.17948717948717952,0.3342062447518739,1.202758312778254,2.531336879472692
0.7948717948717947,0.17948717948717952,0.3457049861449124,1.2275218625201394,2.5806331168928387
0.846153846153846,0.17948717948717952,0.3573571870155887,1.2521923952423353,2.6286337814123026
0.8974358974358974,0.17948717948717952,0.369146376892443,1.2767269043468643,2.675279003138294
0.9487179487179487,0.17948717948717952,0.381056876606624,1.301089097584907,2.7205458305754395
1.0,0.17948717948717952,0.39307380015314664,1.3252486160590307,2.764437419707933

-1.0,0.23076923076923084,0.1818282168427321,1.0466984823196204,2.9167628921929696
-0.9487179487179487,0.23076923076923084,0.17766114361809215,1.0251701963764739,2.8781002090009684
-0.8974358974358974,0.23076923076923084,0.1740535576200295,1.0044400488562732,2.838252350574448
-0.8461538461538463,0.23076923076923084,0.17101788389438566,0.9846515143150092,2.7971849648960414
-0.7948717948717949,0.23076923076923084,0.16856474139177546,0.9659560006278243,2.7548712790843215
-0.7435897435897436,0.23076923076923084,0.16670282202967002,0.9485106803466434,2.71129586426477
-0.6923076923076923,0.23076923076923084,0.16543878966133319,0.9324756354549986,2.66645972101519
-0.641025641025641,0.23076923076923084,0.16477720137510188,0.9180103224429577,2.6203870968497864
-0.5897435897435899,0.23076923076923084,0.16472045305384553,0.9052694271094524,2.5731345441589992
-0.5384615384615385,0.23076923076923084,0.16526875055069912,0.894398252048699,2.524802817267151
-0.4871794871794872,0.23076923076923084,0.16642010720599654,0.8855278564142797,2.4755522563918513
-0.4358974358974359,0.23076923076923084,0.1681703677680697,0.8787702358144438,2.4256222467078135
-0.3846153846153846,0.23076923076923084,0.17051325811563922,0.8742138766841256,2.375355051974597
-0.3333333333333334,0.23076923076923084,0.1734404595404242,0.871920031624124,2.3252236101843877
-0.282051282051282,0.23076923076923084,0.17694170576222534,0.871920031624124,2.2758614709856695
-0.23076923076923084,0.23076923076923084,0.18100490033857408,0.8742138766841259,2.2280906545168713
-0.17948717948717952,0.23076923076923084,0.18561625171575136,0.8787702358144438,2.1829396897506017
-0.1282051282051282,0.23076923076923084,0.19076042286050443,0.8855278564142799,2.141639910020662
-0.07692307692307704,0.23076923076923084,0.19642069221877678,0.894398252048699,2.105584937225256
-0.025641025641025605,0.23076923076923084,0.20257912266958433,0.9052694271094521,2.0762395371942524
0.02564102564102555,0.23076923076923084,0.20921673517349282,0.9180103224429574,2.0549938649897745
0.07692307692307687,0.23076923076923084,0.21631368394555084,0.9324756354549986,2.0429792058699916
0.1282051282051282,0.23076923076923084,0.22384943019795234,0.9485106803466434,2.0408858305471935
0.17948717948717952,0.23076923076923084,0.231802911781259,0.965956000627824,2.048837923562165
0.23076923076923084,0.23076923076923084,0.24015270638678077,0.9846515143150094,2.066369973132072
0.28205128205128194,0.23076923076923084,0.24887718633842804,1.0044400488562732,2.0925135361991427
0.33333333333333326,0.23076923076923084,0.25795466338280226,1.0251701963764739,2.1259624379346445
0.3846153846153846,0.23076923076923084,0.2673635222659665,1.0466984823196204,2.165262330387627
0.4358974358974359,0.23076923076923084,0.27708234225096584,1.0688908878529215,2.2089758045148518
0.4871794871794872,0.23076923076923084,0.2870900060711725,1.0916237976747674,2.2557966414707633
0.5384615384615383,0.23076923076923084,0.2973657961229823,1.1147844616662734,2.3046099813634404
0.5897435897435896,0.23076923076923084,0.3078894779720791,1.1382710639654425,2.3545093950263007
0.641025641025641,0.23076923076923084,0.31864137147751626,1.1619924897637206,2.4047861861545217
0.6923076923076923,0.23076923076923084,0.3296024100266135,1.1858678714801698,2.454904431312051
0.7435897435897436,0.23076923076923084,0.34075418852201045,1.20982598449465,2.5044712154677935
0.7948717948717947,0.23076923076923084,0.35207900087262844,1.2338045502198987,2.5532076149319938
0.846153846153846,0.23076923076923084,0.3635598678159928,1.25774949225278,2.6009231086106674
0.8974358974358974,0.23076923076923084,0.37518055594432353,1.2816141804418473,2.6474943120056706
0.9487179487179487,0.23076923076923084,0.3869255888252794,1.3053586883242483,2.692847964510307
1.0,0.23076923076923084,0.398780251104498,1.3289490816290486,2.7369476645190303

-1.0,0.28205128205128194,0.19248134812170203,1.0790209250830571,2.956619459868688
-0.9487179487179487,0.28205128205128194,0.18836639434658542,1.0582346825896933,2.9195132758364593
-0.8974358974358974,0.28205128205128194,0.1847991542266958,1.038198073255813,2.8813178252349667
-0.8461538461538463,0.28205128205128194,0.18179165377141748,1.0190408951389023,2.8420029320577997
-0.7948717948717949,0.28205128205128194,0.1793541890340471,1.0008998977719186,2.801544774907211
-0.7435897435897436,0.28205128205128194,0.17749521135380641,0.9839169627183841,2.7599288963246362
-0.6923076923076923,0.28205128205128194,0.17622123123287858,0.9682367230086604,2.7171542185699677
-0.641025641025641,0.28205128205128194,0.17553674310451894,0.9540036242620542,2.6732383658182464
-0.5897435897435899,0.28205128205128194,0.17544417279710656,0.9413584773376036,2.628224661623331
-0.5384615384615385,0.28205128205128194,0.17594384897452997,0.9304346080264909,2.5821912368624185
-0.4871794871794872,0.28205128205128194,0.1770339992557961,0.9213537681893396,2.535262727180106
-0.4358974358974359,0.28205128205128194,0.17871077110971578,0.9142220269347989,2.487625021179439
-0.3846153846153846,0.28205128205128194,0.18096827700949714,0.9091259004322652,2.4395433719161823
-0.3333333333333334,0.28205128205128194,0.18379866274267043,0.9061289953881977,2.3913837918712804
-0.282051282051282,0.28205128205128194,0.18719219722837677,0.9052694271094519,2.3436368515194492
-0.23076923076923084,0.28205128205128194,0.19113738171804373,0.9065582260187002,2.296941594838734
-0.17948717948717952,0.28205128205128194,0.19562107586412347,0.9099788700388491,2.252105115029584
-0.1282051282051282,0.28205128205128194,0.20062863784710583,0.9154879839355994,2.210110479491671
-0.07692307692307704,0.28205128205128194,0.206144075560045,0.9230171442945867,2.1721028126194155
-0.025641025641025605,0.28205128205128194,0.21215020576347277,0.9324756354549986,2.139342067025155
0.02564102564102555,0.28205128205128194,0.2186288181376317,0.9437539305670226,2.1131139643695445
0.07692307692307687,0.28205128205128194,0.2255608412647896,0.9567276313887496,2.0946002957692897
0.1282051282051282,0.28205128205128194,0.23292650775971113,0.9712615928071484,2.0847260173544537
0.17948717948717952,0.28205128205128194,0.24070551601645418,0.9872139798851367,2.0840175341658087
0.23076923076923084,0.28205128205128194,0.24887718633842804,1.0044400488562732,2.0925135361991405
0.28205128205128194,0.28205128205128194,0.25742060954967183,1.022795499350574,2.1097582034218916
0.33333333333333326,0.28205128205128194,0.26631478653293383,1.0421393039424485,2.134879160285444
0.3846153846153846,0.28205128205128194,0.2755387574899153,1.0623359754011756,2.1667237837756437
0.4358974358974359,0.28205128205128194,0.28507172005870185,1.0832572769254234,2.204012970577269
0.4871794871794872,0.28205128205128194,0.2948931357427367,1.1047834139047545,2.2454759713742773
0.5384615384615383,0.28205128205128194,0.30498282439709246,1.1268037672707811,2.2899460810521286
0.5897435897435896,0.28205128205128194,0.31532104677586803,1.149217239633866,2.3364138642250607
0.641025641025641,0.28205128205128194,0.32588857536625015,1.1719322882692997,2.38404543125981
0.6923076923076923,0.28205128205128194,0.33666675391893675,1.194866715947391,2.4321771305978963
0.7435897435897436,0.28205128205128194,0.3476375462317405,1.2179472837527203,2.4802972036354105
0.7948717948717947,0.28205128205128194,0.3587835748550563,1.2411092011933025,2.528022179371614
0.846153846153846,0.28205128205128194,0.37008815046720667,1.2642955394025759,2.5750728651603354
0.8974358974358974,0.28205128205128194,0.3815352927179043,1.28745660400476,2.6212525003909173
0.9487179487179487,0.28205128205128194,0.39310974336289073,1.3105492958085023,2.6664281237057708
1.0,0.28205128205128194,0.40479697251612956,1.3335364802011485,2.7105153247295783

-1.0,0.33333333333333326,0.20347274663929893,1.1108080152301891,2.995034564760558
-0.9487179487179487,0.33333333333333326,0.19941232812850673,1.0907340517589523,2.95937074762214
-0.8974358974358974,0.33333333333333326,0.19588775676009318,1.0713655661703747,2.922703051197197
-0.8461538461538463,0.33333333333333326,0.19291065553216358,1.052820185853308,2.8850049110232643
-0.7948717948717949,0.33333333333333326,0.19049099242990097,1.0352216279221498,2.846255141949726
-0.7435897435897436,0.33333333333333326,0.18863697176538619,1.0186981652822817,2.8064403678184724
-0.6923076923076923,0.33333333333333326,0.18735494293061494,1.0033806329041721,2.7655582269495316
-0.641025641025641,0.33333333333333326,0.18664932865780282,0.9893999748053097,2.7236215747816552
-0.5897435897435899,0.33333333333333326,0.18652257446970877,0.9768843678339172,2.6806639543950084
-0.5384615384615385,0.33333333333333326,0.18697512052453336,0.965956000627824,2.6367466543821125
-0.4871794871794872,0.33333333333333326,0.18800539653299042,0.9567276313887496,2.5919677096630345
-0.4358974358974359,0.33333333333333326,0.18960983987039315,0.949299090877596,2.546473201287468
-0.3846153846153846,0.33333333333333326,0.19178293644674804,0.9437539305670228,2.5004711352415017
-0.3333333333333334,0.33333333333333326,0.19451728335603402,0.9401564332847498,2.454247961213946
-0.282051282051282,0.33333333333333326,0.1978036718238907,0.9385491993543562,2.408187331277716
-0.23076923076923084,0.33333333333333326,0.2016311885303712,0.9389514924465603,2.362789867501139
-0.17948717948717952,0.33333333333333326,0.20598733301709427,0.9413584773376038,2.31869138004737
-0.1282051282051282,0.33333333333333326,0.21085814860745655,0.9457414120669609,2.2766751147646507
-0.07692307692307704,0.33333333333333326,0.21622836408117285,0.9520487786481224,2.237671433427414
-0.025641025641025605,0.33333333333333326,0.22208154325185037,0.960208260352998,2.202736570791948
0.02564102564102555,0.33333333333333326,0.22840023959550848,0.9701294100420432,2.1730021953518848
0.07692307692307687,0.33333333333333326,0.23516615316173395,0.9817068108555831,2.1495913211956963
0.1282051282051282,0.33333333333333326,0.242360287156965,0.9948235116663682,2.1335049622669136
0.17948717948717952,0.33333333333333326,0.24996310180838677,1.009354524577023,2.1254965529907093
0.23076923076923084,0.33333333333333326,0.25795466338280226,1.0251701963764739,2.1259624379346445
0.28205128205128194,0.33333333333333326,0.26631478653293383,1.0421393039424482,2.134879160285444
0.33333333333333326,0.33333333333333326,0.2750231684596356,1.0601317681000455,2.15180727063522
0.3846153846153846,0.33333333333333326,0.28405951369931826,1.0790209250830571,2.175960417693979
0.4358974358974359,0.33333333333333326,0.29340364865991786,1.0986853346872314,2.2063181726482957
0.4871794871794872,0.33333333333333326,0.3030356253265194,1.1190101365114131,2.2417514947586037
0.5384615384615383,0.33333333333333326,0.312935813831716,1.1398879891770286,2.281133469971153
0.5897435897435896,0.33333333333333326,0.3230849838307621,1.1612196423115937,2.3234197371567524
0.641025641025641,0.33333333333333326,0.33346437483415237,1.182914198500854,2.3676954139934305
0.6923076923076923,0.33333333333333326,0.34405575582903003,1.2048891239344695,2.4131936271455534
0.7435897435897436,0.33333333333333326,0.3548414746657582,1.2270700637657304,2.459294076045545
0.7948717948717947,0.33333333333333326,0.36580449779840807,1.2493905128092273,2.5055098520467207
0.846153846153846,0.33333333333333326,0.37692844104999956,1.2717913853762277,2.55146887380235
0.8974358974358974,0.33333333333333326,0.38819759212800053,1.2942205207511421,2.596894133948242
0.9487179487179487,0.33333333333333326,0.3995969256460359,1.3166321537048231,2.6415851438579407
1.0,0.33333333333333326,0.4111121114175438,1.338986372932466,2.685401694565889

-1.0,0.3846153846153846,0.2147756944216037,1.1420357876336853,3.0321025506276063
-0.9487179487179487,0.3846153846153846,0.2107718926340163,1.1226437210862645,2.9977783935248845
-0.8974358974358974,0.3846153846153846,0.207292021936905,1.1039167999808663,2.9625266118111906
-0.8461538461538463,0.3846153846153846,0.20434730083973696,1.085961813607429,2.9263237639873454
-0.7948717948717949,0.3846153846153846,0.20194736630307153,1.0688908878529215,2.889151001160487
-0.7435897435897436,0.3846153846153846,0.20010017105608346,1.052820185853308,2.8509960467840982
-0.6923076923076923,0.3846153846153846,0.19881189715888414,1.037868230743645,2.8118557807283433
-0.641025641025641,0.3846153846153846,0.1980868877481976,1.024153849791241,2.771739592891088
-0.5897435897435899,0.3846153846153846,0.19792759853073028,1.0117937662820826,2.730673707290324
-0.5384615384615385,0.3846153846153846,0.19833457015365896,1.0008998977719186,2.688706713464806
-0.4871794871794872,0.3846153846153846,0.19930642210205818,0.9915764541647443,2.6459165707310697
-0.4358974358974359,0.3846153846153846,0.2008398682674275,0.9839169627183841,2.6024193584417263
-0.3846153846153846,0.3846153846153846,0.20292975381999856,0.9780013747212686,2.5583800073582457
-0.3333333333333334,0.3846153846153846,0.205569112520819,0.9738934251830949,2.514025123610694
-0.282051282051282,0.3846153846153846,0.20874924314740095,0.9716384180722759,2.4696577473126475
-0.23076923076923084,0.3846153846153846,0.21245980329658432,0.9712615928071484,2.4256733916792816
-0.17948717948717952,0.3846153846153846,0.21668891848473804,0.9727671928908754,2.3825758950289053
-0.1282051282051282,0.3846153846153846,0.22142330419916378,0.9761383078241921,2.34099042588958
-0.07692307692307704,0.3846153846153846,0.22664839837200512,0.9813375005258025,2.3016694622264646
-0.025641025641025605,0.3846153846153846,0.23234850165105048,0.9883081719877196,2.26548602320767
0.02564102564102555,0.3846153846153846,0.23850692282847552,0.9969765606557772,2.233407578071396
0.07692307692307687,0.3846153846153846,0.24510612685275612,1.0072542326990324,2.206445047378512
0.1282051282051282,0.3846153846153846,0.2521278829818958,1.0190408951389023,2.185575404968559
0.17948717948717952,0.3846153846153846,0.259553410826435,1.0322273579739032,2.1716440137555253
0.23076923076923084,0.3846153846153846,0.2673635222659665,1.0466984823196204,2.1652623303876255
0.28205128205128194,0.3846153846153846,0.2755387574899153,1.0623359754011759,2.166723783775643
0.33333333333333326,0.3846153846153846,0.28405951369931826,1.0790209250830574,2.1759604176939775
0.3846153846153846,0.3846153846153846,0.29290616529920044,1.0966360015101977,2.192553103722435
0.4358974358974359,0.3846153846153846,0.302059174700275,1.1150672870998204,2.2157922412795186
0.4871794871794872,0.3846153846153846,0.3114991931250699,1.1342057254913471,2.244771480497901
0.5384615384615383,0.3846153846153846,0.32120715107011777,1.1539482033744288,2.2784906897142285
0.5897435897435896,0.3846153846153846,0.33116433830725445,1.1741982957985662,2.3159474122174997
0.641025641025641,0.3846153846153846,0.34135247350996734,1.1948667159473905,2.3562047045710464
0.6923076923076923,0.3846153846153846,0.3517537637633166,1.2158715153328528,2.398432418762612
0.7435897435897436,0.3846153846153846,0.36235095435786624,1.237138081096525,2.4419253609574554
0.7948717948717947,0.3846153846153846,0.37312736938015156,1.2585989748038093,2.4861045798842425
0.846153846153846,0.3846153846153846,0.3840669436961779,1.280193652876847,2.530508188837106
0.8974358974358974,0.3846153846153846,0.39515424698272894,1.3018681035363429,2.574776902361017
0.9487179487179487,0.3846153846153846,0.4063745004966237,1.323574429497397,2.618637876402918
1.0,0.3846153846153846,0.41771358728760655,1.345270400169553,2.661889024470338

-1.0,0.4358974358974359,0.2263641887179424,1.1726887657507996,3.0679094960631947
-0.9487179487179487,0.4358974358974359,0.22241876589901688,1.153948203374429,3.034832342185904
-0.8974358974358974,0.4358974358974359,0.21898534860213648,1.135835829495824,3.00089587054122
-0.8461538461538463,0.4358974358974359,0.21607475162711554,1.1184487723376464,2.9660793423508345
-0.7948717948717949,0.4358974358974359,0.21369627997000018,1.1018888403673053,2.9303659696081628
-0.7435897435897436,0.4358974358974359,0.21185763196629415,1.086261416642384,2.89374454179658
-0.6923076923076923,0.4358974358974359,0.21056481756634593,1.07167404154069,2.856211527965644
-0.641025641025641,0.4358974358974359,0.20982209353306436,1.0582346825896938,2.817773778803719
-0.5897435897435899,0.4358974358974359,0.20963191701238504,1.0460497108394151,2.778451979447586
-0.5384615384615385,0.4358974358974359,0.20999491853219254,1.0352216279221498,2.738285030318386
-0.4871794871794872,0.4358974358974359,0.21090989504993507,1.0258466148443957,2.697335555692664
-0.4358974358974359,0.4358974358974359,0.2123738232093606,1.0180119999803239,2.6556967493786945
-0.3846153846153846,0.4358974358974359,0.2143818925007248,1.0117937662820826,2.613500748748462
-0.3333333333333334,0.4358974358974359,0.21692755756471227,1.0072542326990328,2.5709286580307467
-0.282051282051282,0.4358974358974359,0.22000260845592878,1.0044400488562735,2.528222182171639
-0.23076923076923084,0.4358974358974359,0.2235972573028735,1.0033806329041723,2.4856965325209965
-0.17948717948717952,0.4358974358974359,0.22770023948117535,1.0040871595606369,2.4437537637023024
-0.1282051282051282,0.4358974358974359,0.23229892716534506,1.006552170275656,2.402894942495628
-0.07692307692307704,0.4358974358974359,0.23737945294763874,1.0107498337584482,2.363728526742432
-0.025641025641025605,0.4358974358974359,0.24292684111304563,1.0166368379617843,2.32697115837306
0.02564102564102555,0.4358974358974359,0.2489251441356033,1.024153849791241,2.2934360848932336
0.07692307692307687,0.4358974358974359,0.2553575820083105,1.0332274416475986,2.264004254670694
0.1282051282051282,0.4358974358974359,0.26220668212941556,1.0437723583867295,2.2395746591456955
0.17948717948717952,0.4358974358974359,0.2694544176320295,1.0556939863725623,2.220994467048856
0.23076923076923084,0.4358974358974359,0.27708234225096584,1.0688908878529217,2.2089758045148504
0.28205128205128194,0.4358974358974359,0.28507172005870185,1.0832572769254232,2.204012970577269
0.33333333333333326,0.4358974358974359,0.29340364865991786,1.0986853346872314,2.2063181726482943
0.3846153846153846,0.4358974358974359,0.302059174700275,1.1150672870998204,2.2157922412795177
0.4358974358974359,0.4358974358974359,0.31101940081008705,1.1322971961479822,2.2320384421873083
0.4871794871794872,0.4358974358974359,0.3202655833590251,1.1502724401837834,2.254415510998614
0.5384615384615383,0.4358974358974359,0.3297792206370922,1.1688948809660409,2.282115811052699
0.5897435897435896,0.4358974358974359,0.33954213129479394,1.1880717317975242,2.3142503179342153
0.641025641025641,0.4358974358974359,0.34953652306812,1.2077161530806755,2.3499245612153636
0.6923076923076923,0.4358974358974359,0.3597450519797398,1.2277476088979238,2.3882960505385062
0.7435897435897436,0.4358974358974359,0.37015087234593436,1.2480920215746536,2.4286105475685593
0.7948717948717947,0.4358974358974359,0.38073767802972114,1.268681761463551,2.470219459281444
0.846153846153846,0.4358974358974359,0.3914897354656697,1.2894555072717055,2.512582992233416
0.8974358974358974,0.4358974358974359,0.40239190904296174,1.310358008923668,2.5552640540070746
0.9487179487179487,0.4358974358974359,0.41342967947280784,1.3313397808643774,2.5979171089991135
1.0,0.4358974358974359,0.4245891557869328,1.3523567493522493,2.640275035448842

-1.0,0.4871794871794872,0.23821304526899478,1.2027583127782542,3.1025340443177583
-0.9487179487179487,0.4871794871794872,0.2343274613240478,1.184639294168131,3.070620093577912
-0.8974358974358974,0.4871794871794872,0.2309419844162357,1.1671145013905122,3.0379081956654588
-0.8461538461538463,0.4871794871794872,0.228067028427267,1.150272440183783,3.0043799542927587
-0.7948717948717949,0.4871794871794872,0.22571156726281627,1.1342057254913473,2.970020394934771
-0.7435897435897436,0.4871794871794872,0.223883043643343,1.1190101365114131,2.934819311825847
-0.6923076923076923,0.4871794871794872,0.2225872919715952,1.1047834139047548,2.8987729922572143
-0.641025641025641,0.4871794871794872,0.2218284769262011,1.0916237976747671,2.861886413156837
-0.5897435897435899,0.4871794871794872,0.22160904912286528,1.079628320192298,2.8241760241819014
-0.5384615384615385,0.4871794871794872,0.22192971882719492,1.0688908878529215,2.7856732513138653
-0.4871794871794872,0.4871794871794872,0.2227894483085806,1.0595002056887675,2.746428872297459
-0.4358974358974359,0.4871794871794872,0.22418546300740116,1.051537620019785,2.7065184247667067
-0.3846153846153846,0.4871794871794872,0.22611328126407182,1.0450749724915587,2.666048800161844
-0.3333333333333334,0.4871794871794872,0.228566761944347,1.0401725719139088,2.6251661363499132
-0.282051282051282,0.4871794871794872,0.23153816890658474,1.0368773956410924,2.584065026110402
-0.23076923076923084,0.4871794871794872,0.2350182509076113,1.0352216279221498,2.5429988748558645
-0.17948717948717952,0.4871794871794872,0.23899633524642105,1.0352216279221498,2.502290928323142
-0.1282051282051282,0.4871794871794872,0.24346043320831479,1.0368773956410924,2.4623450076443105
-0.07692307692307704,0.4871794871794872,0.24839735520214967,1.0401725719139088,2.423654311660527
-0.025641025641025605,0.4871794871794872,0.25379283338262626,1.0450749724915587,2.38680580756571
0.02564102564102555,0.4871794871794872,0.25963164951719175,1.051537620019785,2.352476879626682
0.07692307692307687,0.4871794871794872,0.26589776588940683,1.0595002056887677,2.3214203713113792
0.1282051282051282,0.4871794871794872,0.2725744571211326,1.0688908878529215,2.2944344702159856
0.17948717948717952,0.4871794871794872,0.27964444093645646,1.079628320192298,2.2723156673275
0.23076923076923084,0.4871794871794872,0.2870900060711725,1.0916237976747671,2.2557966414707633
0.28205128205128194,0.4871794871794872,0.2948931357427367,1.1047834139047545,2.2454759713742787
0.33333333333333326,0.4871794871794872,0.3030356253265194,1.1190101365114131,2.241751494758604
0.3846153846153846,0.4871794871794872,0.31149919312507013,1.1342057254913471,2.2447714804979015
0.4358974358974359,0.4871794871794872,0.3202655833590249,1.1502724401837834,2.254415510998615
0.4871794871794872,0.4871794871794872,0.3293166607434146,1.1671145013905124,2.2703100467244592
0.5384615384615383,0.4871794871794872,0.33863449623509245,1.184639294168131,2.2918746121269127
0.5897435897435896,0.4871794871794872,0.3482014437408576,1.2027583127782537,2.318387237316087
0.641025641025641,0.4871794871794872,0.35800020775803665,1.2213878615812273,2.349054988751865
0.6923076923076923,0.4871794871794872,0.3680139020777289,1.2404495342293844,2.383077358667055
0.7435897435897436,0.4871794871794872,0.37822609981459365,1.2598704986678722,2.4196950514101543
0.7948717948717947,0.4871794871794872,0.3886208751360951,1.2795836177241569,2.4582218366092228
0.846153846153846,0.4871794871794872,0.39918283714940817,1.2995274350982666,2.4980609457502574
0.8974358974358974,0.4871794871794872,0.4098971564673102,1.3196460549896538,2.5387094549107014
0.9487179487179487,0.4871794871794872,0.42074958501729687,1.339888940982958,2.579754535935211
1.0,0.4871794871794872,0.43172646968322903,1.3602106566351302,2.6208649847990877

-1.0,0.5384615384615383,0.2502979819816473,1.2322412638143714,3.1360481533288422
-0.9487179487179487,0.5384615384615383,0.24647341259870315,1.2147145760765683,3.1052214273145653
-0.8974358974358974,0.5384615384615383,0.24313711204214528,1.197750819359562,3.0736520535513443
-0.8461538461538463,0.5384615384615383,0.2402990978385655,1.1814307929996526,3.0413236699189374
-0.7948717948717949,0.5384615384615383,0.23796801528875733,1.165838909143075,3.0082228960255137
-0.7435897435897436,0.5384615384615383,0.23615105170737616,1.1510623817607712,2.9743404565435236
-0.6923076923076923,0.5384615384615383,0.23485386374148032,1.137190201557097,2.9396726065405403
-0.641025641025641,0.5384615384615383,0.23408051928455498,1.1243118952895341,2.9042229318742834
-0.5897435897435899,0.5384615384615383,0.2338334552240542,1.112516080374299,2.8680046120463314
-0.5384615384615385,0.5384615384615383,0.23411345193729227,1.1018888403673048,2.8310432477148595
-0.4871794871794872,0.5384615384615383,0.23491962509362851,1.092511963107033,2.793380368455107
-0.4358974358974359,0.5384615384615383,0.23624943494318984,1.0844610996422244,2.755077744830289
-0.3846153846153846,0.5384615384615383,0.23809871288793305,1.0778039167998559,2.7162226264162355
-0.3333333333333334,0.5384615384615383,0.24046170475404471,1.0725983274081485,2.6769340044803447
-0.282051282051282,0.5384615384615383,0.24333112982954352,1.0688908878529213,2.6373699399184365
-0.23076923076923084,0.5384615384615383,0.2466982544102203,1.066715451276881,2.5977358830243733
-0.17948717948717952,0.5384615384615383,0.25055297832160184,1.0660921555202787,2.5582937147921734
-0.1282051282051282,0.5384615384615383,0.2548839326628398,1.067026808023924,2.5193709297260307
-0.07692307692307704,0.5384615384615383,0.2596785868558791,1.0695107066353238,2.4813689337063893
-0.025641025641025605,0.5384615384615383,0.26492336298261376,1.0735209078190517,2.4447688491857233
0.02564102564102555,0.5384615384615383,0.27060375535365067,1.0790209250830571,2.4101325644575287
0.07692307692307687,0.5384615384615383,0.27670445327187077,1.0859618136074292,2.378096196567871
0.1282051282051282,0.5384615384615383,0.28320946502689903,1.0942835749110387,2.3493529578453303
0.17948717948717952,0.5384615384615383,0.2901022412758527,1.1039167999808663,2.3246230419868072
0.23076923076923084,0.5384615384615383,0.29736579612298275,1.1147844616662737,2.304609981363439
0.28205128205128194,0.5384615384615383,0.30498282439709223,1.1268037672707814,2.289946081052128
0.33333333333333326,0.5384615384615383,0.312935813831716,1.1398879891770286,2.2811334699711514
0.3846153846153846,0.5384615384615383,0.321207151070118,1.1539482033744288,2.2784906897142276
0.4358974358974359,0.5384615384615383,0.3297792206370924,1.1688948809660409,2.282115811052699
0.4871794871794872,0.5384615384615383,0.33863449623509245,1.184639294168131,2.2918746121269127
0.5384615384615383,0.5384615384615383,0.34775562392741266,1.201094714309324,2.3074167027508032
0.5897435897435896,0.5384615384615383,0.3571254969612432,1.218177393634248,2.3282156781283825
0.641025641025641,0.5384615384615383,0.3667273221549263,1.2358073345388818,2.353624139482969
0.6923076923076923,0.5384615384615383,0.37654467792441215,1.2539088588708625,2.3829325430456625
0.7435897435897436,0.5384615384615383,0.38656156415259657,1.272410996133478,2.415422379522326
0.7948717948717947,0.5384615384615383,0.3967624442116695,1.2912477131035371,2.4504077681226324
0.846153846153846,0.5384615384615383,0.4071322795334473,1.3103580089236675,2.4872634304881407
0.8974358974358974,0.5384615384615383,0.41765655718705785,1.3296858996302214,2.5254399719064033
0.9487179487179487,0.5384615384615383,0.428321310968951,1.3491803147930432,2.5644690237995924
1.0,0.5384615384615383,0.4391131365390075,1.368794926888027,2.603961271094004

-1.0,0.5897435897435896,0.26259568428076907,1.2611387971865344,3.1685177692430413
-0.9487179487179487,0.5897435897435896,0.25883303986744943,1.2441761914768106,3.1387092129547822
-0.8974358974358974,0.5897435897435896,0.2555469161853918,1.2277476088979231,3.1082079785073615
-0.8461538461538463,0.5897435897435896,0.25274694050633295,1.2119269505272545,3.076999474107598
-0.7948717948717949,0.5897435897435896,0.25044143342431857,1.1967912988252118,3.04507172062661
-0.7435897435897436,0.5897435897435896,0.24863732832976648,1.1824202188373334,3.0124162945952557
-0.6923076923076923,0.5897435897435896,0.2473401030221094,1.1688948809660409,2.9790295148169057
-0.641025641025641,0.5897435897435896,0.24655372485291993,1.1562970039356835,2.944913929311093
-0.5897435897435899,0.5897435897435896,0.24628061053975925,1.1447076262004414,2.9100801700577983
-0.5384615384615385,0.5897435897435896,0.24652160149923041,1.1342057254913471,2.8745492541846565
-0.4871794871794872,0.5897435897435896,0.2472759552254984,1.1248667188432395,2.838355420572222
-0.4358974358974359,0.5897435897435896,0.24854135289918178,1.116760888323889,2.8015495980586094
-0.3846153846153846,0.5897435897435896,0.2503139230634108,1.1099517895482418,2.764203601631052
-0.3333333333333334,0.5897435897435896,0.25258828086166796,1.1044947094579025,2.726415139999997
-0.282051282051282,0.5897435897435896,0.25535758200831093,1.1004352453323274,2.688313682361203
-0.23076923076923084,0.5897435897435896,0.25861359036866016,1.0978080773527537,2.65006716053307
-0.17948717948717952,0.5897435897435896,0.2623467577711778,1.0966360015101977,2.6118893572503636
-0.1282051282051282,0.5897435897435896,0.2665463144670568,1.0969292781517905,2.57404763131102
-0.07692307692307704,0.5897435897435896,0.27120036849791385,1.0986853346872314,2.5368703358729197
-0.025641025641025605,0.5897435897435896,0.27629601213275246,1.1018888403673048,2.5007528890780524
0.02564102564102555,0.5897435897435896,0.2818194334911719,1.1065121486096587,2.4661609772005333
0.07692307692307687,0.5897435897435896,0.2877560314786147,1.1125160803742986,2.433628886160638
0.1282051282051282,0.5897435897435896,0.294090532216976,1.1198510028016675,2.4037506279481797
0.17948717948717952,0.5897435897435896,0.3008071052541692,1.128458142530701,2.377161609717498
0.23076923076923084,0.5897435897435896,0.3078894779720791,1.1382710639654425,2.3545093950263016
0.28205128205128194,0.5897435897435896,0.31532104677586803,1.149217239633866,2.3364138642250607
0.33333333333333326,0.5897435897435896,0.3230849838307619,1.1612196423115935,2.3234197371567533
0.3846153846153846,0.5897435897435896,0.33116433830725445,1.1741982957985662,2.3159474122175023
0.4358974358974359,0.5897435897435896,0.33954213129479394,1.1880717317975242,2.314250317934216
0.4871794871794872,0.5897435897435896,0.3482014437408576,1.2027583127782537,2.3183872373160868
0.5384615384615383,0.5897435897435896,0.3571254969612434,1.2181773936342477,2.3282156781283825
0.5897435897435896,0.5897435897435896,0.3662977254439741,1.2342503072004447,2.343407807040409
0.641025641025641,0.5897435897435896,0.37570184182994293,1.2509011694749645,2.363485339798107
0.6923076923076923,0.5897435897435896,0.3853218940960752,1.2680575091845747,2.387865991939025
0.7435897435897436,0.5897435897435896,0.3951423150899722,1.2856507329671862,2.415912834875447
0.7948717948717947,0.5897435897435896,0.40514796466831937,1.30361644196965,2.446979127048101
0.846153846153846,0.5897435897435896,0.4153241647750532,1.321894618295812,2.480443900677032
0.8974358974358974,0.5897435897435896,0.4256567278602785,1.3404297008031416,2.5157365408794194
0.9487179487179487,0.5897435897435896,0.4361319790885325,1.3591705695861913,2.552350909203959
1.0,0.5897435897435896,0.44673677281684476,1.3780704574429157,2.589850904942986

-1.0,0.641025641025641,0.2750838535948863,1.2894555072717053,3.2000034287370656
-0.9487179487179487,0.641025641025641,0.271383798643658,1.2730298400059896,3.1711501301127196
-0.8974358974358974,0.641025641025641,0.2681486330355103,1.2571114318694925,3.141649429923599
-0.8461538461538463,0.641025641025641,0.2653876012011027,1.24176799898282,3.1114882807743722
-0.7948717948717949,0.641025641025641,0.26310870414699616,1.2270700637657304,3.0806559360686774
-0.7435897435897436,0.641025641025641,0.26131862393849437,1.2130903505053436,3.049144746461464
-0.6923076923076923,0.641025641025641,0.2600226594374897,1.1999030316859922,3.016951154275916
-0.641025641025641,0.641025641025641,0.25922467457063947,1.1875828238565955,2.9840769302729546
-0.5897435897435899,0.641025641025641,0.2589270601761129,1.1762039393527994,2.9505307053068552
-0.5384615384615385,0.641025641025641,0.2591307102141758,1.165838909143075,2.91632985789203
-0.4871794871794872,0.641025641025641,0.259835012836382,1.1565573019828195,2.8815028266985987
-0.4358974358974359,0.641025641025641,0.26103785650013833,1.1484243752457237,2.8460919229676134
-0.3846153846153846,0.641025641025641,0.2627356510007077,1.1414997023447777,2.810156719240159
-0.3333333333333334,0.641025641025641,0.2649233629826142,1.1358358294958237,2.7737780835752286
-0.282051282051282,0.641025641025641,0.26759456519785374,1.1314770196261612,2.7370629064618495
-0.23076923076923084,0.641025641025641,0.2707414985094525,1.1284581425307014,2.7001495221309724
-0.17948717948717952,0.641025641025641,0.27435514540456873,1.1268037672707816,2.663213745168054
-0.1282051282051282,0.641025641025641,0.2784253135884436,1.1265275050909513,2.626475312856527
-0.07692307692307704,0.641025641025641,0.2829407280840308,1.1276316391398045,2.5902043286572933
-0.025641025641025605,0.641025641025641,0.28788913016468154,1.1301070619227644,2.5547270323221953
0.02564102564102555,0.641025641025641,0.29325738139933843,1.1339335240555668,2.520429881328922
0.07692307692307687,0.641025641025641,0.29903157108955947,1.139080180182736,2.4877605503002553
0.1282051282051282,0.641025641025641,0.3051971254218748,1.1455064015816683,2.4572241225928844
0.17948717948717952,0.641025641025641,0.31173891674243803,1.1531628114988244,2.429372608690456
0.23076923076923084,0.641025641025641,0.31864137147751626,1.1619924897637206,2.4047861861545208
0.28205128205128194,0.641025641025641,0.32588857536625015,1.1719322882692997,2.384045431259811
0.33333333333333326,0.641025641025641,0.33346437483415237,1.1829141985008538,2.3676954139934323
0.3846153846153846,0.641025641025641,0.34135247350996734,1.1948667159473907,2.356204704571045
0.4358974358974359,0.641025641025641,0.34953652306812,1.2077161530806753,2.3499245612153654
0.4871794871794872,0.641025641025641,0.35800020775803665,1.2213878615812273,2.349054988751865
0.5384615384615383,0.641025641025641,0.3667273221549263,1.2358073345388818,2.3536241394829673
0.5897435897435896,0.641025641025641,0.37570184182994293,1.2509011694749648,2.363485339798104
0.641025641025641,0.641025641025641,0.38490798678767035,1.266597882437728,2.3783323816525206
0.6923076923076923,0.641025641025641,0.3943302776533053,1.2828285715665735,2.397729847508222
0.7435897435897436,0.641025641025641,0.4039535847092739,1.2995274350982664,2.421152487258112
0.7948717948717947,0.641025641025641,0.41376316998069207,1.3166321537048231,2.448026818714558
0.846153846153846,0.641025641025641,0.423744722651084,1.334084150375936,2.477769097759985
0.8974358974358974,0.641025641025641,0.43388438815475805,1.3518287429671054,2.509815870735502
0.9487179487179487,0.641025641025641,0.44416879134116805,1.3698152052678148,2.543645588758345
1.0,0.641025641025641,0.45458505414088535,1.3879967522629884,2.5787915816916622

-1.0,0.6923076923076923,0.2877412405484123,1.3171986457637221,3.230560796315939
-0.9487179487179487,0.6923076923076923,0.2841042130959064,1.3012839628867356,3.202605307010813
-0.8974358974358974,0.6923076923076923,0.2809205837764277,1.2858517076973202,3.1740435482558755
-0.8461538461538463,0.6923076923076923,0.2781992226960539,1.2709640414778536,3.144863823336168
-0.7948717948717949,0.6923076923076923,0.2759478174324346,1.2566856054744566,3.115056471007772
-0.7435897435897436,0.6923076923076923,0.2741728022935974,1.243082996179343,3.0846145420096995
-0.6923076923076923,0.6923076923076923,0.27287929800363964,1.230224115339746,3.0535346375451615
-0.641025641025641,0.6923076923076923,0.2720710629820515,1.2181773936342484,3.0218179447474283
-0.5897435897435899,0.6923076923076923,0.27175045717878854,1.2070108928990964,2.989471510364582
-0.5384615384615385,0.6923076923076923,0.2719184191904156,1.1967912988252118,2.956509800397612
-0.4871794871794872,0.6923076923076923,0.2725744571211326,1.1875828238565955,2.9229565996302753
-0.4358974358974359,0.6923076923076923,0.2737166533749633,1.1794460480999285,2.8888473098706227
-0.3846153846153846,0.6923076923076923,0.2753416832813458,1.1724367337373982,2.854231707577509
-0.3333333333333334,0.6923076923076923,0.27744484717576556,1.1666046549375657,2.8191772176807026
-0.282051282051282,0.6923076923076923,0.28002011528956183,1.1619924897637204,2.783772746769633
-0.23076923076923084,0.6923076923076923,0.2830601845576468,1.1586348223384835,2.748133089613845
-0.17948717948717952,0.6923076923076923,0.28655654623750904,1.1565573019828195,2.7124038703255007
-0.1282051282051282,0.6923076923076923,0.2904995630538054,1.1557760009579008,2.6767668935462723
-0.07692307692307704,0.6923076923076923,0.294878554444709,1.1562970039356837,2.6414456509802364
-0.025641025641025605,0.6923076923076923,0.29968188839151866,1.1581162509560299,2.6067105451131507
0.02564102564102555,0.6923076923076923,0.3048970782626039,1.1612196423115937,2.5728831525901934
0.07692307692307687,0.6923076923076923,0.31051088309526564,1.1655833997156047,2.5403385676373382
0.1282051282051282,0.6923076923076923,0.31650940977183506,1.171174664536995,2.5095045821611186
0.17948717948717952,0.6923076923076923,0.3228782156149821,1.1779523020458913,2.480856255504201
0.23076923076923084,0.6923076923076923,0.3296024100266135,1.1858678714801698,2.454904431312052
0.28205128205128194,0.6923076923076923,0.3366667539189365,1.194866715947391,2.4321771305978963
0.33333333333333326,0.6923076923076923,0.34405575582903003,1.2048891239344695,2.413193627145553
0.3846153846153846,0.6923076923076923,0.3517537637633166,1.2158715153328525,2.398432418762612
0.4358974358974359,0.6923076923076923,0.35974505197974005,1.2277476088979238,2.3882960505385067
0.4871794871794872,0.6923076923076923,0.3680139020777289,1.2404495342293844,2.3830773586670544
0.5384615384615383,0.6923076923076923,0.37654467792441215,1.2539088588708625,2.382932543045663
0.5897435897435896,0.6923076923076923,0.3853218940960752,1.2680575091845747,2.387865991939026
0.641025641025641,0.6923076923076923,0.3943302776533051,1.2828285715665735,2.3977298475082223
0.6923076923076923,0.6923076923076923,0.4035548231944248,1.2981569677922273,2.4122383999323125
0.7435897435897436,0.6923076923076923,0.4129808412430842,1.3139800044602428,2.430994467534537
0.7948717948717947,0.6923076923076923,0.42259400012150916,1.3302378014477436,2.453522912345884
0.846153846153846,0.6923076923076923,0.4323803615407136,1.3468736079559394,2.479305871239331
0.8974358974358974,0.6923076923076923,0.4423264102033637,1.3638340171840002,2.5078150594549524
0.9487179487179487,0.6923076923076923,0.4524190777646564,1.3810690920605204,2.5385380897379584
1.0,0.6923076923076923,0.4626457615327264,1.3985324149699523,2.5709975004643586

-1.0,0.7435897435897436,0.30054766448732195,1.3443775029279308,3.2602411429591043
-0.9487179487179487,0.7435897435897436,0.2969738953844345,1.3289490816290486,3.233130886121447
-0.8974358974358974,0.7435897435897436,0.2938421938874236,1.3139800044602425,3.2054518212232987
-0.8461538461538463,0.7435897435897436,0.29116106520094975,1.2995274350982666,3.1771934358439626
-0.7948717948717949,0.7435897435897436,0.28893789050133245,1.2856507329671865,3.1483470258969555
-0.7435897435897436,0.7435897435897436,0.2871788607347949,1.272410996133478,3.1189062733144466
-0.6923076923076923,0.7435897435897436,0.28588892006826017,1.2598704986678722,3.0888679571017663
-0.641025641025641,0.7435897435897436,0.2850717200587023,1.2480920215746534,3.058232825588674
-0.5897435897435899,0.7435897435897436,0.284729585422816,1.2371380810965251,3.0270066624896224
-0.5384615384615385,0.7435897435897436,0.2848634920758015,1.2270700637657304,2.9952015843960593
-0.4871794871794872,0.7435897435897436,0.28547305787289234,1.2179472837527203,2.962837612160103
-0.4358974358974359,0.7435897435897436,0.2865565462375086,1.2098259844946497,2.9299445625875844
-0.3846153846153846,0.7435897435897436,0.2881108826038976,1.202758312778254,2.896564308782731
-0.3333333333333334,0.7435897435897436,0.2901316833485832,1.1967912988252118,2.8627534555651732
-0.282051282051282,0.7435897435897436,0.2926132966424162,1.1919658798660757,2.8285864678982495
-0.23076923076923084,0.7435897435897436,0.2955488544314382,1.1883160066115432,2.7941592713353525
-0.17948717948717952,0.7435897435897436,0.29893033455728757,1.1858678714801696,2.7595933088123146
-0.1282051282051282,0.7435897435897436,0.3027486318620909,1.184639294168131,2.725039980946251
-0.07692307692307704,0.7435897435897436,0.3069936369930084,1.184639294168131,2.6906853095757177
-0.025641025641025605,0.7435897435897436,0.31165432153032513,1.1858678714801698,2.656754539116658
0.02564102564102555,0.7435897435897436,0.316718828011036,1.1883160066115432,2.623516223058802
0.07692307692307687,0.7435897435897436,0.3221745634065196,1.1919658798660757,2.5912851373511474
0.1282051282051282,0.7435897435897436,0.3280082946358247,1.1967912988252118,2.5604231378610764
0.17948717948717952,0.7435897435897436,0.3342062447518741,1.2027583127782537,2.5313368794726934
0.23076923076923084,0.7435897435897436,0.3407541885220102,1.20982598449465,2.5044712154677935
0.28205128205128194,0.7435897435897436,0.3476375462317405,1.2179472837527203,2.480297203635411
0.33333333333333326,0.7435897435897436,0.3548414746657582,1.2270700637657306,2.4592940760455453
0.3846153846153846,0.7435897435897436,0.36235095435786624,1.237138081096525,2.4419253609574567
0.4358974358974359,0.7435897435897436,0.37015087234593436,1.2480920215746534,2.428610547568562
0.4871794871794872,0.7435897435897436,0.37822609981459365,1.259870498667872,2.4196950514101547
0.5384615384615383,0.7435897435897436,0.38656156415259657,1.2724109961334777,2.4154223795223255
0.5897435897435896,0.7435897435897436,0.3951423150899722,1.285650732967186,2.4159128348754493
0.641025641025641,0.7435897435897436,0.4039535847092741,1.2995274350982666,2.4211524872581127
0.6923076923076923,0.7435897435897436,0.4129808412430842,1.3139800044602425,2.4309944675345374
0.7435897435897436,0.7435897435897436,0.4222098366749687,1.3289490816290486,2.445172339609773
0.7948717948717947,0.7435897435897436,0.43162664825234565,1.3443775029279306,2.463323079017969
0.846153846153846,0.7435897435897436,0.44121771409691757,1.3602106566351304,2.485015712697004
0.8974358974358974,0.7435897435897436,0.4509698631615906,1.3763967456829764,2.5097812926850063
0.9487179487179487,0.7435897435897436,0.4608703398327074,1.3928869660682008,2.5371404970196885
1.0,0.7435897435897436,0.4709068235138294,1.4096356112159973,2.566626377281255

-1.0,0.7948717948717947,0.3134840209683447,1.3710029046597927,3.289091772293181
-0.9487179487179487,0.7948717948717947,0.30997355272681015,1.3560372637146405,3.2627785251090553
-0.8974358974358974,0.7948717948717947,0.3068939999561686,1.3415094690726872,3.235930670874032
-0.8461538461538463,0.7948717948717947,0.30425351310932625,1.327472180199846,3.208538738260824
-0.7948717948717949,0.7948717948717947,0.302059174700275,1.3139800044602425,3.180594868729231
-0.7435897435897436,0.7948717948717947,0.30031693740452114,1.3010890975849072,3.1520933122686463
-0.6923076923076923,0.7948717948717947,0.29903157108955947,1.288856674923065,3.12303103362325
-0.641025641025641,0.7948717948717947,0.2982066197482127,1.277340432722838,3.0934084512687083
-0.5897435897435899,0.7948717948717947,0.2978443691418984,1.266597882437728,3.0632303351191856
-0.5384615384615385,0.7948717948717947,0.29794582576953843,1.2566856054744564,3.0325068928327887
-0.4871794871794872,0.7948717948717947,0.29851070756656073,1.2476584407117561,3.0012550783714733
-0.4358974358974359,0.7948717948717947,0.29953744651392533,1.2395686222578652,2.969500159669983
-0.3846153846153846,0.7948717948717947,0.3010232031066393,1.2324648899152646,2.937277584081973
-0.3333333333333334,0.7948717948717947,0.30296389240241894,1.2263915992527399,2.9046351794640692
-0.282051282051282,0.7948717948717947,0.30535422115159117,1.2213878615812268,2.871635723487363
-0.23076923076923084,0.7948717948717947,0.30818773530598076,1.2174867460424224,2.838359901394539
-0.17948717948717952,0.7948717948717947,0.311456877023768,1.2147145760765683,2.80490964934824
-0.1282051282051282,0.7948717948717947,0.31515305013422035,1.2130903505053436,2.7714118421004676
-0.07692307692307704,0.7948717948717947,0.31926669290471366,1.2126253153035367,2.738022224441464
-0.025641025641025605,0.7948717948717947,0.32378735686496585,1.2133227060134462,2.7049294000439676
0.02564102564102555,0.7948717948717947,0.3287037903908896,1.2151776730705994,2.6723585745136478
0.07692307692307687,0.7948717948717947,0.33400402573244126,1.2181773936342482,2.6405746014433906
0.1282051282051282,0.7948717948717947,0.33967546818456795,1.2223013645472904,2.6098837093988414
0.17948717948717952,0.7948717948717947,0.3457049861449124,1.2275218625201394,2.5806331168928383
0.23076923076923084,0.7948717948717947,0.35207900087262844,1.2338045502198987,2.553207614931993
0.28205128205128194,0.7948717948717947,0.3587835748550563,1.2411092011933027,2.5280221793716127
0.33333333333333326,0.7948717948717947,0.36580449779840785,1.2493905128092275,2.50550985204672
0.3846153846153846,0.7948717948717947,0.37312736938015156,1.2585989748038093,2.4861045798842416
0.4358974358974359,0.7948717948717947,0.38073767802972136,1.2686817614635508,2.4702194592814437
0.4871794871794872,0.7948717948717947,0.3886208751360951,1.2795836177241564,2.458221836609225
0.5384615384615383,0.7948717948717947,0.3967624442116693,1.291247713103537,2.4504077681226315
0.5897435897435896,0.7948717948717947,0.40514796466831937,1.3036164419696505,2.446979127048099
0.641025641025641,0.7948717948717947,0.41376316998069207,1.316632153704823,2.4480268187145575
0.6923076923076923,0.7948717948717947,0.42259400012150916,1.3302378014477434,2.4535229123458837
0.7435897435897436,0.7948717948717947,0.43162664825234565,1.3443775029279306,2.463323079017967
0.7948717948717947,0.7948717948717947,0.4408476017400369,1.358997011203749,2.477178900434147
0.846153846153846,0.7948717948717947,0.45024367764308204,1.3740440967177543,2.4947579171723513
0.8974358974358974,0.7948717948717947,0.45980205287416065,1.389468844923167,2.51566819654234
0.9487179487179487,0.7948717948717947,0.4695102892945129,1.4052238758146887,2.5394839453348164
1.0,0.7948717948717947,0.4793563540341157,1.4212644930706193,2.5657691900085213

-1.0,0.846153846153846,0.3265322788037843,1.3970868050001712,3.317156400073813
-0.9487179487179487,0.846153846153846,0.32308498383076234,1.382561692364607,3.2915958406342476
-0.8974358974358974,0.846153846153846,0.3200576456818802,1.368454370917261,3.2655319712191915
-0.8461538461538463,0.846153846153846,0.31745807077070554,1.3548134333908022,3.238956238073693
-0.7948717948717949,0.846153846153846,0.3152930512551442,1.3416892039656585,3.21186153100151
-0.7435897435897436,0.846153846153846,0.31356830720460227,1.3291333879482345,3.1842426107675057
-0.6923076923076923,0.846153846153846,0.31228843702432263,1.3171986457637221,3.1560966285419445
-0.641025641025641,0.846153846153846,0.31145687702376845,1.3059380906390974,3.1274237553255295
-0.5897435897435899,0.846153846153846,0.3110758708668997,1.2954047123541657,3.0982279421906895
-0.5384615384615385,0.846153846153846,0.3111464494704075,1.2856507329671862,3.0685178352136
-0.4871794871794872,0.846153846153846,0.3116684217263188,1.2767269043468643,3.038307871953042
-0.4358974358974359,0.846153846153846,0.31264037622376195,1.268681761463551,3.0076195889134985
-0.3846153846153846,0.846153846153846,0.31405969393740074,1.2615608494405575,2.976483171056789
-0.3333333333333334,0.846153846153846,0.3159225716438301,1.2554059460182996,2.9449392742446365
-0.282051282051282,0.846153846153846,0.31822405562867484,1.2502543039866496,2.913041148237203
-0.23076923076923084,0.846153846153846,0.32095808506247714,1.246137939947274,2.8808570797324
-0.17948717948717952,0.846153846153846,0.3241175442583044,1.243082996179343,2.8484731594349193
-0.1282051282051282,0.846153846153846,0.3276943228829645,1.2411092011933027,2.8159963510770663
-0.07692307692307704,0.846153846153846,0.33167938308036504,1.2402294516948817,2.7835577997739795
-0.025641025641025605,0.846153846153846,0.33606283238214685,1.2404495342293842,2.7513162578287087
0.02564102564102555,0.846153846153846,0.3408340012283624,1.24176799898282,2.7194614243249684
0.07692307692307687,0.846153846153846,0.345981523899364,1.2441761914768106,2.6882168888408136
0.1282051282051282,0.846153846153846,0.3514934216679291,1.2476584407117564,2.6578422423651884
0.17948717948717952,0.846153846153846,0.3573571870155887,1.2521923952423353,2.6286337814123026
0.23076923076923084,0.846153846153846,0.3635598678159928,1.25774949225278,2.6009231086106683
0.28205128205128194,0.846153846153846,0.37008815046720644,1.2642955394025757,2.575072865160336
0.33333333333333326,0.846153846153846,0.37692844104999956,1.2717913853762277,2.5514688738023503
0.3846153846153846,0.846153846153846,0.3840669436961779,1.280193652876847,2.530508188837107
0.4358974358974359,0.846153846153846,0.39148973546566945,1.2894555072717055,2.512582992233414
0.4871794871794872,0.846153846153846,0.39918283714940817,1.2995274350982666,2.4980609457502547
0.5384615384615383,0.846153846153846,0.4071322795334473,1.3103580089236675,2.48726343048814
0.5897435897435896,0.846153846153846,0.4153241647750532,1.321894618295812,2.4804439006770314
0.641025641025641,0.846153846153846,0.423744722651084,1.334084150375936,2.4777690977599853
0.6923076923076923,0.846153846153846,0.4323803615407136,1.3468736079559391,2.47930587123933
0.7435897435897436,0.846153846153846,0.44121771409691757,1.3602106566351306,2.485015712697004
0.7948717948717947,0.846153846153846,0.45024367764308204,1.3740440967177543,2.4947579171723517
0.846153846153846,0.846153846153846,0.45944544940208876,1.388324258722481,2.508300840333993
0.8974358974358974,0.846153846153846,0.46881055672507266,1.4030033241654367,2.52533942250549
0.9487179487179487,0.846153846153846,0.4783268825359972,1.4180355754490455,2.545516342616742
1.0,0.846153846153846,0.48798268624670227,1.433377580269767,2.568443996468976

-1.0,0.8974358974358974,0.33967546818456795,1.422641957113814,3.3444754922681224
-0.9487179487179487,0.8974358974358974,0.33629106625870175,1.4085363213852582,3.3196268018478374
-0.8974358974358974,0.8974358974358974,0.3333158686700548,1.3948297377681151,3.2943035051063534
-0.8461538461538463,0.8974358974358974,0.3307573489207718,1.3815671207383426,3.268497859063869
-0.7948717948717949,0.8974358974358974,0.32862201755564313,1.3687949268880275,3.2422034171441405
-0.7435897435897436,0.8974358974358974,0.3269153681644319,1.3565608468158472,3.2154153992673344
-0.6923076923076923,0.8974358974358974,0.3256418310158007,1.3449134325938181,3.1881311390315927
-0.641025641025641,0.8974358974358974,0.32480473513063135,1.3339016602968083,3.1603506225243407
-0.5897435897435899,0.8974358974358974,0.32440627946864886,1.3235744294973977,3.1320771355814734
-0.5384615384615385,0.8974358974358974,0.3244475137481033,1.3139800044602428,3.1033180387023256
-0.4871794871794872,0.8974358974358974,0.3249283292481806,1.3051654049200538,3.0740856911873577
-0.4358974358974359,0.8974358974358974,0.32584745976285534,1.2971757576456109,3.0443985481496254
-0.3846153846153846,0.8974358974358974,0.3272024926886541,1.2900536232778346,3.014282455469955
-0.3333333333333334,0.8974358974358974,0.32898989004311474,1.2838383159396347,2.9837721679215155
-0.282051282051282,0.8974358974358974,0.33120501903139377,1.2785652355807677,2.9529131137011166
-0.23076923076923084,0.8974358974358974,0.3338421916110015,1.2742652346736996,2.9217634232190113
-0.17948717948717952,0.8974358974358974,0.33689471235399493,1.2709640414778538,2.890396229501255
-0.1282051282051282,0.8974358974358974,0.3403549337762817,1.2686817614635513,2.858902229705725
-0.07692307692307704,0.8974358974358974,0.34421431819822357,1.267432476549403,2.827392469279674
-0.025641025641025605,0.8974358974358974,0.3484635051216307,1.2672239585877714,2.79600126906818
0.02564102564102555,0.8974358974358974,0.35309238305660307,1.2680575091845747,2.7648891581801998
0.07692307692307687,0.8974358974358974,0.3580901647074535,1.2699279327301558,2.7342455995817434
0.1282051282051282,0.8974358974358974,0.3634454644291534,1.2728236438073872,2.7042912017012455
0.17948717948717952,0.8974358974358974,0.36914637689244323,1.2767269043468645,2.6752790031382934
0.23076923076923084,0.8974358974358974,0.37518055594432376,1.2816141804418473,2.64749431200567
0.28205128205128194,0.8974358974358974,0.3815352927179043,1.2874566040047601,2.6212525003909164
0.33333333333333326,0.8974358974358974,0.3881975921280003,1.294220520751142,2.5968941339482408
0.3846153846153846,0.8974358974358974,0.39515424698272894,1.301868103536343,2.574776902361017
0.4358974358974359,0.8974358974358974,0.40239190904296174,1.3103580089236682,2.555264054007074
0.4871794871794872,0.8974358974358974,0.40989715646730995,1.3196460549896538,2.538709454910702
0.5384615384615383,0.8974358974358974,0.41765655718705785,1.3296858996302214,2.5254399719064042
0.5897435897435896,0.8974358974358974,0.4256567278602783,1.3404297008031412,2.5157365408794203
0.641025641025641,0.8974358974358974,0.43388438815475805,1.351828742967105,2.5098158707355003
0.6923076923076923,0.8974358974358974,0.4423264102033637,1.363834017184,2.507815059454952
0.7435897435897436,0.8974358974358974,0.4509698631615906,1.3763967456829764,2.5097812926850063
0.7948717948717947,0.8974358974358974,0.4598020528741604,1.3894688449231671,2.515668196542337
0.846153846153846,0.8974358974358974,0.46881055672507266,1.403003324165437,2.525339422505491
0.8974358974358974,0.8974358974358974,0.4779832538031963,1.4169546191541884,2.538578896297061
0.9487179487179487,0.8974358974358974,0.4873083505633702,1.431278862651078,2.5551061663176986
1.0,0.8974358974358974,0.4967744022014209,1.4459340952309256,2.574594684293575

-1.0,0.9487179487179487,0.35289766131151223,1.447681648617283,3.371086566509256
-0.9487179487179487,0.9487179487179487,0.3495757361914653,1.4339755994029137,3.3469120796616467
-0.8974358974358974,0.9487179487179487,0.34665247951964373,1.420651066624011,3.3222893679938994
-0.8461538461538463,0.9487179487179487,0.344135043299133,1.407749632004545,3.2972114067386777
-0.7948717948717949,0.9487179487179487,0.3420296655243611,1.3953142534922247,3.2716723390030227
-0.7435897435897436,0.9487179487179487,0.3403416197926039,1.3833889934840626,3.245667797553617
-0.6923076923076923,0.9487179487179487,0.3390751719663627,1.3720186920324848,3.219195291492336
-0.641025641025641,0.9487179487179487,0.338233544621829,1.3612485846123978,3.1922546696785856
-0.5897435897435899,0.9487179487179487,0.3378188898984211,1.3511238659835432,3.1648486745565463
-0.5384615384615385,0.9487179487179487,0.33783227122611725,1.3416892039656583,3.13698360193641
-0.4871794871794872,0.9487179487179487,0.33827365425484723,1.3329882094832608,3.108670084154668
-0.4358974358974359,0.9487179487179487,0.3391419071479145,1.3250628719194442,3.0799240157239582
-0.3846153846153846,0.9487179487179487,0.3404348102341972,1.3179529714925753,3.0507676417995544
-0.3333333333333334,0.9487179487179487,0.34214907484681634,1.3116954828522944,3.0212308301142956
-0.282051282051282,0.9487179487179487,0.3442803710141513,1.3063239861770406,2.9913525458468584
-0.23076923076923084,0.9487179487179487,0.34682336351736365,1.3018681035363429,2.961182545311467
-0.17948717948717952,0.9487179487179487,0.34977175569138197,1.2983529789673747,2.9307832971893975
-0.1282051282051282,0.9487179487179487,0.3531183402272773,1.2957988204587119,2.9002321276868543
-0.07692307692307704,0.9487179487179487,0.3568550561361161,1.294220520751142,2.86962356653354
-0.025641025641025605,0.9487179487179487,0.36097305095967513,1.2936273715540036,2.839071841850709
0.02564102564102555,0.9487179487179487,0.36546274726298433,1.2940228825253361,2.8087134312616544
0.07692307692307687,0.9487179487179487,0.3703139124176116,1.2954047123541654,2.778709522274501
0.1282051282051282,0.9487179487179487,0.3755157306822179,1.2977647147689224,2.7492481663697776
0.17948717948717952,0.9487179487179487,0.38105687660662424,1.301089097584907,2.7205458305754404
0.23076923076923084,0.9487179487179487,0.3869255888252794,1.3053586883242485,2.692847964510309
0.28205128205128194,0.9487179487179487,0.39310974336289073,1.3105492958085025,2.6664281237057703
0.33333333333333326,0.9487179487179487,0.3995969256460359,1.3166321537048233,2.6415851438579403
0.3846153846153846,0.9487179487179487,0.4063745004966237,1.323574429497397,2.618637876402919
0.4358974358974359,0.9487179487179487,0.41342967947280806,1.3313397808643779,2.5979171089991135
0.4871794871794872,0.9487179487179487,0.4207495850172971,1.339888940982958,2.579754535935212
0.5384615384615383,0.9487179487179487,0.428321310968951,1.3491803147930432,2.5644690237995946
0.5897435897435896,0.9487179487179487,0.4361319790885323,1.3591705695861915,2.5523509092039602
0.641025641025641,0.9487179487179487,0.44416879134116805,1.3698152052678148,2.5436455887583462
0.6923076923076923,0.9487179487179487,0.4524190777646564,1.3810690920605206,2.5385380897379597
0.7435897435897436,0.9487179487179487,0.4608703398327074,1.3928869660682008,2.5371404970196894
0.7948717948717947,0.9487179487179487,0.4695102892945129,1.405223875814689,2.5394839453348172
0.846153846153846,0.9487179487179487,0.4783268825359972,1.418035575449046,2.5455163426167475
0.8974358974358974,0.9487179487179487,0.4873083505633704,1.4312788626510784,2.5551061663177035
0.9487179487179487,0.9487179487179487,0.496443224756133,1.4449118612944871,2.568051765155986
1.0,0.9487179487179487,0.505720358574689,1.4588942505874725,2.5840948305215816

-1.0,1.0,0.36618394685661304,1.4722194895832201,3.3970244611831513
-0.9487179487179487,1.0,0.3629239619460787,1.458894250587473,3.3734893571762936
-0.8974358974358974,1.0,0.3600523345869737,1.4459340952309256,3.349530325342782
-0.8461538461538463,1.0,0.357575906864686,1.4333775802697668,3.325140978703439
-0.7948717948717949,1.0,0.3555006535020726,1.4212644930706197,3.3003159854302906
-0.7435897435897436,1.0,0.3538316348610695,1.4096356112159973,3.2750513497142753
-0.6923076923076923,1.0,0.3525729564568034,1.3985324149699523,3.2493447475153285
-0.641025641025641,1.0,0.35172773565295135,1.3879967522629884,3.22319592691656
-0.5897435897435899,1.0,0.3512980760991373,1.378070457442916,3.196607184238486
-0.5384615384615385,1.0,0.3512850503472251,1.3687949268880275,3.1695839285744523
-0.4871794871794872,1.0,0.35168869094674293,1.3602106566351302,3.142135348907874
-0.4358974358974359,1.0,0.3525079901742125,1.352356749352249,3.1142751993380786
-0.3846153846153846,1.0,0.35374090840109673,1.3452704001695532,3.0860227189739087
-0.3333333333333334,1.0,0.35538439095488217,1.3389863729324658,3.057403703450193
-0.282051282051282,1.0,0.35743439318194126,1.3335364802011487,3.0284517443411287
-0.23076923076923084,1.0,0.3598859132835106,1.3289490816290486,2.999209650364481
-0.17948717948717952,1.0,0.3627330323713136,1.3252486160590309,2.969731059342007
-0.1282051282051282,1.0,0.36596896108030075,1.3224551826559245,2.940082241286833
-0.07692307692307704,1.0,0.3695860919854208,1.320584185571166,2.910344079322203
-0.025641025641025605,1.0,0.37357605699906427,1.3196460549896534,2.880614194736346
0.02564102564102555,1.0,0.3779297888769868,1.3196460549896536,2.851009153555437
0.07692307692307687,1.0,0.3826375859333109,1.3205841855711657,2.821666652944397
0.1282051282051282,1.0,0.3876891790591377,1.3224551826559243,2.7927475355982976
0.17948717948717952,1.0,0.39307380015314664,1.3252486160590309,2.7644374197079324
0.23076923076923084,1.0,0.398780251104498,1.3289490816290488,2.7369476645190294
0.28205128205128194,1.0,0.40479697251612956,1.3335364802011485,2.710515324729579
0.33333333333333326,1.0,0.41111211141754356,1.3389863729324658,2.68540169456589
0.3846153846153846,1.0,0.41771358728760655,1.3452704001695528,2.6618890244703373
0.4358974358974359,1.0,0.42458915578693257,1.3523567493522493,2.6402750354488402
0.4871794871794872,1.0,0.43172646968322903,1.3602106566351304,2.6208649847990872
0.5384615384615383,1.0,0.4391131365390075,1.3687949268880273,2.6039612710940028
0.5897435897435896,1.0,0.44673677281684476,1.3780704574429157,2.5898509049429865
0.641025641025641,1.0,0.45458505414088535,1.3879967522629881,2.578791581691661
0.6923076923076923,1.0,0.4626457615327264,1.3985324149699523,2.570997500464358
0.7435897435897436,1.0,0.4709068235138294,1.4096356112159976,2.5666263772812545
0.7948717948717947,1.0,0.4793563540341155,1.4212644930706193,2.565769190008523
0.846153846153846,1.0,0.48798268624670227,1.433377580269767,2.568443996468975
0.8974358974358974,1.0,0.4967744022014209,1.4459340952309259,2.574594684293572
0.9487179487179487,1.0,0.5057203585746888,1.4588942505874725,2.5840948305215825
1.0,1.0,0.514809708590579,1.47221948958322,2.596756126090952


==> figures/data/linreg_gain_studentt.csv <==
bin_center,nominal_count,robust_count
1.4301275204488406,0.0,2174.0
1.9511493380827796,16.0,2852.0
2.472171155716718,582.0,2077.0
2.9931929733506566,973.0,1191.0
3.5142147909845955,1473.0,688.0
4.0352366086185345,1924.0,407.0
4.556258426252473,1500.0,258.0
5.0772802438864115,1003.0,140.0
5.59830206152035,689.0,105.0
6.1193238791542885,491.0,48.0
6.640345696788227,351.0,23.0
7.1613675144221665,236.0,16.0
7.682389332056105,183.0,9.0
8.203411149690044,121.0,3.0
8.724432967323985,103.0,5.0
9.245454784957921,68.0,0.0
9.766476602591858,57.0,2.0
10.287498420225798,32.0,0.0


==> figures/data/linreg_regret.csv <==
bin_center,gd_density,reps_density
0.010344827586206896,0.0,0.0
0.03103448275862069,0.0,1003.0
0.05172413793103448,0.0,21.0
0.07241379310344828,1.0,0.0
0.09310344827586206,1.0,0.0
0.11379310344827587,3.0,0.0
0.13448275862068965,6.0,0.0
0.15517241379310345,8.0,0.0
0.17586206896551723,18.0,0.0
0.19655172413793104,28.0,0.0
0.21724137931034482,54.0,0.0
0.23793103448275862,52.0,0.0
0.2586206896551724,79.0,0.0
0.2793103448275862,86.0,0.0
0.30000000000000004,112.0,0.0
0.32068965517241377,102.0,0.0
0.3413793103448276,112.0,0.0
0.3620689655172413,86.0,0.0
0.38275862068965516,84.0,0.0
0.403448275862069,54.0,0.0
0.4241379310344827,57.0,0.0
0.44482758620689655,30.0,0.0
0.4655172413793104,18.0,0.0
0.4862068965517241,14.0,0.0
0.506896551724138,7.0,0.0
0.5275862068965518,6.0,0.0
0.5482758620689655,5.0,0.0
0.5689655172413793,0.0,0.0
0.5896551724137931,1.0,0.0


==> figures/data/linreg_regret_merged.csv <==
bin_center,gd_density,reps_density
0.010344827586206896,0.0,1024.0
0.07241379310344828,5.0,0.0
0.13448275862068965,32.0,0.0
0.19655172413793104,134.0,0.0
0.2586206896551724,277.0,0.0
0.32068965517241377,300.0,0.0
0.38275862068965516,195.0,0.0
0.44482758620689655,62.0,0.0
0.506896551724138,18.0,0.0
0.5689655172413793,1.0,0.0
0.6310344827586207,0.0,0.0


==> figures/data/linreg_similarity.csv <==
bin_center,gd_density,reps_density
0.41034482758620694,1.0,0.0
0.4310344827586207,2.0,0.0
0.4517241379310345,1.0,0.0
0.47241379310344833,7.0,0.0
0.49310344827586206,15.0,0.0
0.5137931034482759,17.0,0.0
0.5344827586206897,25.0,0.0
0.5551724137931034,41.0,0.0
0.5758620689655173,54.0,0.0
0.596551724137931,85.0,0.0
0.6172413793103448,99.0,0.0
0.6379310344827587,96.0,0.0
0.6586206896551725,106.0,0.0
0.6793103448275862,105.0,0.0
0.7,105.0,0.0
0.7206896551724138,99.0,0.0
0.7413793103448276,71.0,0.0
0.7620689655172413,46.0,0.0
0.7827586206896552,24.0,0.0
0.803448275862069,12.0,0.0
0.8241379310344827,7.0,0.0
0.8448275862068966,5.0,0.0
0.8655172413793103,0.0,0.0
0.8862068965517241,0.0,0.0
0.9068965517241379,1.0,0.0
0.9275862068965517,0.0,0.0
0.9482758620689655,0.0,151.0
0.9689655172413794,0.0,873.0
0.9896551724137931,0.0,0.0
1.0103448275862068,0.0,0.0


==> figures/data/linreg_similarity_merged.csv <==
bin_center,gd_density,reps_density
0.41034482758620694,4.0,0.0
0.47241379310344833,39.0,0.0
0.5344827586206897,120.0,0.0
0.596551724137931,280.0,0.0
0.6586206896551725,316.0,0.0
0.7206896551724138,216.0,0.0
0.7827586206896552,43.0,0.0
0.8448275862068966,5.0,0.0
0.9068965517241379,1.0,151.0
0.9689655172413794,0.0,873.0
1.0310344827586206,0.0,0.0

